Learning local and semi-local density functionals from exact exchange-correlation potentials and energies

Finding accurate exchange-correlation (XC) functionals remains the defining challenge in density functional theory (DFT). Despite 40 years of active development, the desired chemical accuracy is still elusive with existing functionals. We present a data-driven pathway to learn the XC functionals by utilizing the exact density, XC energy, and XC potential. While the exact densities are obtained from accurate configuration interaction (CI), the exact XC energies and XC potentials are obtained via inverse DFT calculations on the CI densities. We demonstrate how simple neural network (NN) based local density approximation (LDA) and generalized gradient approximation (GGA), trained on just five atoms and two molecules, provide remarkable improvement in total energies, densities, atomization energies, and barrier heights for hundreds of molecules outside the training set. Particularly, the NN-based GGA functional attains similar accuracy as the higher rung SCAN meta-GGA, highlighting the promise of using the XC potential in modeling XC functionals. We expect this approach to pave the way for systematic learning of increasingly accurate and sophisticated XC functionals.

==> BH76_geom.json <==
{
 "C2H5": {
  "geometry": [
   [
    "C",
    0.86548829,
    0.00013163,
    -0.03872055
   ],
   [
    "C",
    -0.62448963,
    0.00029563,
    -0.01678556
   ],
   [
    "H",
    -1.03251704,
    0.88972021,
    -0.49738154
   ],
   [
    "H",
    1.41935695,
    -0.92392368,
    0.03215946
   ],
   [
    "H",
    -1.01516003,
    -0.01320138,
    1.00832035
   ],
   [
    "H",
    -1.03294567,
    -0.87659407,
    -0.51989962
   ],
   [
    "H",
    1.42026713,
    0.92357168,
    0.03230747
   ]
  ]
 },
 "C2H6": {
  "geometry": [
   [
    "C",
    -0.76309476,
    3.3e-07,
    -9.3e-07
   ],
   [
    "C",
    0.76309476,
    3.3e-07,
    -9.3e-07
   ],
   [
    "H",
    1.15831079,
    -0.44364177,
    -0.91409641
   ],
   [
    "H",
    -1.15831079,
    -1.01332647,
    -0.07464085
   ],
   [
    "H",
    1.15831079,
    -0.56981244,
    0.84125331
   ],
   [
    "H",
    1.15831079,
    1.01345414,
    0.0728472
   ],
   [
    "H",
    -1.15831079,
    0.4420205,
    0.91488304
   ],
   [
    "H",
    -1.15831079,
    0.57130538,
    -0.84024444
   ]
  ]
 },
 "C5H8": {
  "geometry": [
   [
    "C",
    -1.95562211,
    -0.5395409,
    8.05e-06
   ],
   [
    "C",
    -1.13108458,
    0.7131804,
    5.005e-05
   ],
   [
    "C",
    0.20564837,
    0.80700882,
    2.705e-05
   ],
   [
    "C",
    1.15756998,
    -0.30167414,
    -4.295e-05
   ],
   [
    "C",
    2.4835982,
    -0.1262032,
    -3.495e-05
   ],
   [
    "H",
    -2.60507076,
    -0.56886261,
    0.87713351
   ],
   [
    "H",
    -2.60511309,
    -0.56877265,
    -0.87708907
   ],
   [
    "H",
    -1.35131756,
    -1.44334918,
    -5.395e-05
   ],
   [
    "H",
    -1.69365291,
    1.64032011,
    0.00010405
   ],
   [
    "H",
    0.64577091,
    1.79837477,
    6.505e-05
   ],
   [
    "H",
    0.76527501,
    -1.31050982,
    -0.00010395
   ],
   [
    "H",
    3.16470753,
    -0.96498882,
    -8.695e-05
   ],
   [
    "H",
    2.919291,
    0.86501723,
    2.405e-05
   ]
  ]
 },
 "CH2OH": {
  "geometry": [
   [
    "C",
    0.43011103,
    -0.12054838,
    -0.09770792
   ],
   [
    "O",
    -0.92416467,
    -0.27313161,
    -0.01128375
   ],
   [
    "H",
    -1.34454837,
    0.58274539,
    -0.09575367
   ],
   [
    "H",
    0.85948545,
    0.84261904,
    0.13640009
   ],
   [
    "H",
    0.97911655,
    -1.03168444,
    0.06834525
   ]
  ]
 },
 "CH4": {
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.0
   ],
   [
    "H",
    0.62783705,
    -0.62783705,
    0.62783705
   ],
   [
    "H",
    -0.62783705,
    0.62783705,
    0.62783705
   ],
   [
    "H",
    -0.62783705,
    -0.62783705,
    -0.62783705
   ],
   [
    "H",
    0.62783705,
    0.62783705,
    -0.62783705
   ]
  ]
 },
 "H2": {
  "geometry": [
   [
    "H",
    0.0,
    0.0,
    0.37093843
   ],
   [
    "H",
    0.0,
    0.0,
    -0.37093843
   ]
  ]
 },
 "H2O": {
  "geometry": [
   [
    "O",
    0.0,
    0.0,
    0.39048483
   ],
   [
    "H",
    -0.75670759,
    0.0,
    -0.19524242
   ],
   [
    "H",
    0.75670759,
    0.0,
    -0.19524242
   ]
  ]
 },
 "H2S": {
  "geometry": [
   [
    "S",
    0.0,
    0.0,
    0.61511669
   ],
   [
    "H",
    -0.9662512,
    0.0,
    -0.30755835
   ],
   [
    "H",
    0.9662512,
    0.0,
    -0.30755835
   ]
  ]
 },
 "HS": {
  "geometry": [
   [
    "S",
    0.0,
    0.0,
    0.67010165
   ],
   [
    "H",
    0.0,
    0.0,
    -0.67010165
   ]
  ]
 },
 "N2H": {
  "geometry": [
   [
    "H",
    0.62463306,
    -0.70403964,
    0.0
   ],
   [
    "N",
    -0.31231653,
    -0.23709575,
    0.0
   ],
   [
    "N",
    -0.31231653,
    0.94113539,
    0.0
   ]
  ]
 },
 "N2H2": {
  "geometry": [
   [
    "H",
    0.98497349,
    0.91525439,
    0.0
   ],
   [
    "N",
    0.0,
    0.62159276,
    0.0
   ],
   [
    "N",
    0.0,
    -0.62159276,
    0.0
   ],
   [
    "H",
    -0.98497349,
    -0.91525439,
    0.0
   ]
  ]
 },
 "NH": {
  "geometry": [
   [
    "N",
    0.0,
    0.0,
    0.51836669
   ],
   [
    "H",
    0.0,
    0.0,
    -0.51836669
   ]
  ]
 },
 "NH2": {
  "geometry": [
   [
    "N",
    0.0,
    0.0,
    0.42424634
   ],
   [
    "H",
    -0.80231209,
    0.0,
    -0.21212317
   ],
   [
    "H",
    0.80231209,
    0.0,
    -0.21212317
   ]
  ]
 },
 "NH3": {
  "geometry": [
   [
    "N",
    0.0,
    0.0,
    0.28222663
   ],
   [
    "H",
    0.46901226,
    0.81235307,
    -0.09407554
   ],
   [
    "H",
    0.46901226,
    -0.81235307,
    -0.09407554
   ],
   [
    "H",
    -0.93802452,
    0.0,
    -0.09407554
   ]
  ]
 },
 "O": {
  "geometry": [
   [
    "O",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "PH2": {
  "geometry": [
   [
    "P",
    0.0,
    0.0,
    0.65538955
   ],
   [
    "H",
    -1.02013202,
    0.0,
    -0.32769478
   ],
   [
    "H",
    1.02013202,
    0.0,
    -0.32769478
   ]
  ]
 },
 "PH3": {
  "geometry": [
   [
    "P",
    0.0,
    0.0,
    0.56884914
   ],
   [
    "H",
    0.59567102,
    1.03173246,
    -0.18961638
   ],
   [
    "H",
    0.59567102,
    -1.03173246,
    -0.18961638
   ],
   [
    "H",
    -1.19134203,
    0.0,
    -0.18961638
   ]
  ]
 },
 "RKT01": {
  "geometry": [
   [
    "H",
    0.0,
    0.0,
    -0.25661586
   ],
   [
    "Cl",
    0.0,
    0.0,
    1.28726458
   ],
   [
    "H",
    0.0,
    0.0,
    -1.03064872
   ]
  ]
 },
 "RKT02": {
  "geometry": [
   [
    "O",
    -0.82792559,
    -0.29713382,
    0.0
   ],
   [
    "H",
    -0.95480536,
    0.66248308,
    0.0
   ],
   [
    "H",
    0.48862454,
    -0.28945176,
    0.0
   ],
   [
    "H",
    1.2941064,
    -0.07589751,
    0.0
   ]
  ]
 },
 "RKT03": {
  "geometry": [
   [
    "C",
    2.4e-07,
    0.48549076,
    0.0
   ],
   [
    "H",
    1.0534281,
    0.73734579,
    0.0
   ],
   [
    "H",
    -0.5266269,
    0.73770298,
    0.91224866
   ],
   [
    "H",
    -0.5266269,
    0.73770298,
    -0.91224866
   ],
   [
    "H",
    -0.00025976,
    -0.89709276,
    0.0
   ],
   [
    "H",
    8.524e-05,
    -1.80114975,
    0.0
   ]
  ]
 },
 "RKT04": {
  "geometry": [
   [
    "C",
    -0.78287141,
    -0.09503488,
    0.0008308
   ],
   [
    "O",
    1.72258178,
    -0.21169693,
    0.0005568
   ],
   [
    "H",
    0.43809243,
    -0.22102315,
    0.0032228
   ],
   [
    "H",
    -1.09691164,
    -0.33625308,
    1.01049616
   ],
   [
    "H",
    -1.00205133,
    0.93023159,
    -0.27765832
   ],
   [
    "H",
    -1.12409548,
    -0.8131164,
    -0.73728104
   ],
   [
    "H",
    1.84525565,
    0.74689284,
    -0.0001672
   ]
  ]
 },
 "RKT05": {
  "geometry": [
   [
    "C",
    -0.01473124,
    -0.44177644,
    -0.05148409
   ],
   [
    "O",
    1.28571444,
    0.00733364,
    -0.20955606
   ],
   [
    "H",
    1.54829749,
    0.49359091,
    0.5724171
   ],
   [
    "H",
    -0.2377551,
    -0.87674003,
    0.92214505
   ],
   [
    "H",
    -0.28504768,
    -1.08487603,
    -0.8816191
   ],
   [
    "H",
    -0.85510387,
    0.56652741,
    -0.14458791
   ],
   [
    "H",
    -1.44137405,
    1.33594055,
    -0.20731499
   ]
  ]
 },
 "RKT06": {
  "geometry": [
   [
    "H",
    0.0,
    0.0,
    0.0
   ],
   [
    "H",
    0.0,
    0.0,
    0.92947338
   ],
   [
    "H",
    0.0,
    0.0,
    -0.92947338
   ]
  ]
 },
 "RKT07": {
  "geometry": [
   [
    "N",
    -0.92591642,
    -0.19600844,
    -0.21712272
   ],
   [
    "O",
    1.40408804,
    -0.24477239,
    -0.12485395
   ],
   [
    "H",
    -1.07828243,
    -0.69971666,
    0.65200752
   ],
   [
    "H",
    -1.11401248,
    0.78373122,
    -0.02270988
   ],
   [
    "H",
    0.19421422,
    -0.30591036,
    -0.46774795
   ],
   [
    "H",
    1.51990907,
    0.66267663,
    0.18042698
   ]
  ]
 },
 "RKT08": {
  "geometry": [
   [
    "C",
    -0.59511855,
    0.05553194,
    0.07183342
   ],
   [
    "H",
    -0.94614299,
    -0.87691224,
    -0.34996
   ],
   [
    "H",
    -0.79484063,
    0.94824655,
    -0.50588526
   ],
   [
    "H",
    -0.66963729,
    0.1535361,
    1.1467427
   ],
   [
    "H",
    0.78547631,
    -0.07316127,
    -0.09468485
   ],
   [
    "Cl",
    2.22026316,
    -0.20724108,
    -0.26804601
   ]
  ]
 },
 "RKT09": {
  "geometry": [
   [
    "C",
    1.12508624,
    -0.54109829,
    -0.01266804
   ],
   [
    "C",
    0.1361762,
    0.60269082,
    -0.0656391
   ],
   [
    "O",
    -2.18628273,
    -0.40939242,
    -0.09120085
   ],
   [
    "H",
    0.96851856,
    -1.15581281,
    0.87258914
   ],
   [
    "H",
    1.03333748,
    -1.18092227,
    -0.88926417
   ],
   [
    "H",
    2.14900188,
    -0.16161205,
    0.01900401
   ],
   [
    "H",
    0.13782247,
    1.23071308,
    0.82288881
   ],
   [
    "H",
    0.20027491,
    1.20876281,
    -0.96670397
   ],
   [
    "H",
    -0.96348111,
    0.1130828,
    -0.11661088
   ],
   [
    "H",
    -2.60045389,
    0.29358833,
    0.42760505
   ]
  ]
 },
 "RKT10": {
  "geometry": [
   [
    "H",
    0.14656781,
    -0.2472646,
    0.0
   ],
   [
    "F",
    0.0,
    1.21154849,
    0.0
   ],
   [
    "H",
    -0.14656781,
    -0.96428389,
    0.0
   ]
  ]
 },
 "RKT11": {
  "geometry": [
   [
    "C",
    0.0008704,
    -0.5056106,
    0.0
   ],
   [
    "H",
    -1.05537693,
    -0.74805845,
    0.0
   ],
   [
    "H",
    0.52074787,
    -0.77071253,
    0.91244975
   ],
   [
    "H",
    0.52074787,
    -0.77071253,
    -0.91244975
   ],
   [
    "H",
    0.01214038,
    0.79677557,
    0.0
   ],
   [
    "O",
    0.0008704,
    1.99831855,
    0.0
   ]
  ]
 },
 "RKT12": {
  "geometry": [
   [
    "P",
    0.82622984,
    0.00033303,
    -0.42274658
   ],
   [
    "H",
    0.85541132,
    1.03491355,
    0.54066823
   ],
   [
    "H",
    0.87146232,
    -1.02481363,
    0.55012462
   ],
   [
    "H",
    -0.65761545,
    -0.01070698,
    -0.46212372
   ],
   [
    "H",
    -1.89548803,
    0.00027403,
    -0.20592255
   ]
  ]
 },
 "RKT13": {
  "geometry": [
   [
    "H",
    0.0,
    0.0,
    1.48580271
   ],
   [
    "Cl",
    0.0,
    0.0,
    0.0
   ],
   [
    "H",
    0.0,
    0.0,
    -1.48580271
   ]
  ]
 },
 "RKT14": {
  "geometry": [
   [
    "H",
    0.0,
    0.0,
    -0.09256457
   ],
   [
    "O",
    0.0,
    0.0,
    1.09674807
   ],
   [
    "H",
    0.0,
    0.0,
    -1.0041835
   ]
  ]
 },
 "RKT15": {
  "geometry": [
   [
    "H",
    -1.81053582,
    -0.35631737,
    0.0004148
   ],
   [
    "N",
    -0.9374357,
    0.19022377,
    -0.0001182
   ],
   [
    "N",
    -0.00593927,
    -0.60649544,
    6.8e-06
   ],
   [
    "H",
    0.93771976,
    -0.00723449,
    -0.0008512
   ],
   [
    "H",
    1.81619103,
    0.77982353,
    0.0005478
   ]
  ]
 },
 "RKT16": {
  "geometry": [
   [
    "H",
    1.26209859,
    0.61673002,
    0.0
   ],
   [
    "S",
    2.6e-07,
    1.05998,
    0.0
   ],
   [
    "H",
    -0.50057601,
    -0.27862042,
    0.0
   ],
   [
    "H",
    -0.76152284,
    -1.3980896,
    0.0
   ]
  ]
 },
 "RKT17": {
  "geometry": [
   [
    "Cl",
    0.16310278,
    -1.28988895,
    0.0
   ],
   [
    "H",
    -0.32620556,
    0.09689412,
    0.0
   ],
   [
    "O",
    0.16310278,
    1.19299483,
    0.0
   ]
  ]
 },
 "RKT18": {
  "geometry": [
   [
    "C",
    -0.85580427,
    0.09223767,
    -3.875e-05
   ],
   [
    "N",
    1.74448806,
    0.23322588,
    6.25e-06
   ],
   [
    "H",
    -1.0828901,
    -0.40956837,
    0.93304716
   ],
   [
    "H",
    -1.0761378,
    -0.48801836,
    -0.88815338
   ],
   [
    "H",
    -1.17646452,
    1.12616804,
    -0.04579179
   ],
   [
    "H",
    0.53269809,
    0.23025985,
    0.00099225
   ],
   [
    "H",
    1.91411054,
    -0.78430471,
    -6.175e-05
   ]
  ]
 },
 "RKT19": {
  "geometry": [
   [
    "C",
    -1.15380712,
    -0.54447142,
    0.00388942
   ],
   [
    "C",
    -0.19456805,
    0.61925073,
    0.00521342
   ],
   [
    "N",
    2.16874865,
    -0.47316267,
    0.00622242
   ],
   [
    "H",
    -0.95891114,
    -1.21576134,
    -0.83250088
   ],
   [
    "H",
    -1.08091824,
    -1.12269494,
    0.92496026
   ],
   [
    "H",
    -2.18753371,
    -0.20016278,
    -0.0861477
   ],
   [
    "H",
    -0.17650988,
    1.21367024,
    -0.90401389
   ],
   [
    "H",
    -0.19994925,
    1.23428699,
    0.90065515
   ],
   [
    "H",
    1.06967926,
    0.08578238,
    -0.0253746
   ],
   [
    "H",
    2.71376947,
    0.4032628,
    0.00709642
   ]
  ]
 },
 "RKT20": {
  "geometry": [
   [
    "C",
    -1.37322424,
    -0.51843687,
    -4.566e-05
   ],
   [
    "C",
    -0.39256408,
    0.63146105,
    2.34e-06
   ],
   [
    "N",
    1.97763722,
    -0.4104482,
    -8.366e-05
   ],
   [
    "H",
    -1.24171311,
    -1.14678617,
    -0.88052998
   ],
   [
    "H",
    -1.24168136,
    -1.14689201,
    0.88036024
   ],
   [
    "H",
    -2.40454837,
    -0.15645371,
    -1.66e-06
   ],
   [
    "H",
    -0.40974647,
    1.24583584,
    -0.89724668
   ],
   [
    "H",
    -0.40972742,
    1.24575117,
    0.89730978
   ],
   [
    "H",
    0.77752672,
    0.07768024,
    -6.066e-05
   ],
   [
    "H",
    2.3591211,
    0.08943644,
    -0.80483117
   ],
   [
    "H",
    2.35892001,
    0.08885223,
    0.80512711
   ]
  ]
 },
 "RKT21": {
  "geometry": [
   [
    "C",
    -1.06377673,
    -1.371e-05,
    -0.08261355
   ],
   [
    "N",
    1.51022607,
    -1.271e-05,
    -0.2316868
   ],
   [
    "H",
    -1.38701407,
    0.90853142,
    -0.57964889
   ],
   [
    "H",
    -1.26670033,
    -0.00458071,
    0.98239979
   ],
   [
    "H",
    -1.38777609,
    -0.90389008,
    -0.58760454
   ],
   [
    "H",
    0.24008018,
    -7.171e-05,
    -0.24659637
   ],
   [
    "H",
    1.67743021,
    0.8055694,
    0.37284687
   ],
   [
    "H",
    1.67753075,
    -0.8055319,
    0.37290349
   ]
  ]
 },
 "RKT22": {
  "geometry": [
   [
    "C",
    -1.2996207,
    -0.75666794,
    0.01298435
   ],
   [
    "C",
    -1.20594574,
    0.65400536,
    0.01972533
   ],
   [
    "C",
    1.58e-06,
    1.33155015,
    0.1864404
   ],
   [
    "C",
    1.20594891,
    0.65400218,
    0.01971734
   ],
   [
    "C",
    1.29962915,
    -0.75666265,
    0.01299234
   ],
   [
    "H",
    2.16879749,
    -1.17936414,
    -0.48255765
   ],
   [
    "H",
    1.03204539,
    -1.30619735,
    0.90630825
   ],
   [
    "H",
    2.0371329,
    1.23377407,
    -0.365365
   ],
   [
    "H",
    2.58e-06,
    2.41110349,
    0.11904438
   ],
   [
    "H",
    -2.03712974,
    1.23377407,
    -0.36534172
   ],
   [
    "H",
    -2.16879433,
    -1.17935356,
    -0.4825767
   ],
   [
    "H",
    -9.42e-06,
    -1.03375573,
    -0.48766898
   ],
   [
    "H",
    -1.0320581,
    -1.30620793,
    0.90629767
   ]
  ]
 },
 "c2h4": {
  "geometry": [
   [
    "C",
    0.66559385,
    0.0,
    0.0
   ],
   [
    "C",
    -0.66559385,
    0.0,
    0.0
   ],
   [
    "H",
    1.23167063,
    -0.92149339,
    0.0
   ],
   [
    "H",
    1.23167063,
    0.92149339,
    0.0
   ],
   [
    "H",
    -1.23167063,
    -0.92149339,
    0.0
   ],
   [
    "H",
    -1.23167063,
    0.92149339,
    0.0
   ]
  ]
 },
 "c2h5": {
  "geometry": [
   [
    "C",
    -0.02568214,
    -0.62490995,
    0.0
   ],
   [
    "C",
    -0.02568214,
    0.86613162,
    0.0
   ],
   [
    "H",
    0.99397568,
    -1.02873569,
    0.0
   ],
   [
    "H",
    -0.52372742,
    -1.02453402,
    0.88341908
   ],
   [
    "H",
    -0.52372742,
    -1.02453402,
    -0.88341908
   ],
   [
    "H",
    0.05242172,
    1.41829103,
    -0.92431919
   ],
   [
    "H",
    0.05242172,
    1.41829103,
    0.92431919
   ]
  ]
 },
 "c2h5ts": {
  "geometry": [
   [
    "C",
    -0.43697492,
    6.187e-05,
    -0.34540541
   ],
   [
    "C",
    0.88204171,
    -2.513e-05,
    -0.0845152
   ],
   [
    "H",
    -1.36298218,
    -0.00047713,
    1.40531984
   ],
   [
    "H",
    -0.97079305,
    0.92066287,
    -0.53507364
   ],
   [
    "H",
    -0.97112114,
    -0.92022307,
    -0.53555731
   ],
   [
    "H",
    1.43003121,
    -0.92233449,
    0.04731608
   ],
   [
    "H",
    1.42979837,
    0.92233507,
    0.04791564
   ]
  ]
 },
 "c3h7": {
  "geometry": [
   [
    "C",
    1.1225866,
    -0.2624761,
    5.122e-05
   ],
   [
    "C",
    -0.15121236,
    0.60084431,
    -6.278e-05
   ],
   [
    "C",
    -1.40064165,
    -0.21480516,
    -1.678e-05
   ],
   [
    "H",
    1.1555173,
    -0.9036807,
    0.8812278
   ],
   [
    "H",
    1.15554376,
    -0.9038712,
    -0.88098535
   ],
   [
    "H",
    2.01601772,
    0.36344057,
    -5.78e-06
   ],
   [
    "H",
    -0.13407119,
    1.25156298,
    -0.8770959
   ],
   [
    "H",
    -0.13412517,
    1.2517482,
    0.87683034
   ],
   [
    "H",
    -1.81499801,
    -0.59105865,
    0.92442983
   ],
   [
    "H",
    -1.81461701,
    -0.59170425,
    -0.9243726
   ]
  ]
 },
 "c3h7ts": {
  "geometry": [
   [
    "C",
    -0.59349906,
    0.66586394,
    -4.792e-05
   ],
   [
    "C",
    -1.50398503,
    -0.343956,
    -6.92e-06
   ],
   [
    "H",
    -0.35341081,
    1.18450527,
    -0.91727018
   ],
   [
    "H",
    -0.35370874,
    1.18469048,
    0.91716508
   ],
   [
    "H",
    -1.84849529,
    -0.7898815,
    0.92251507
   ],
   [
    "H",
    -1.84830479,
    -0.7902043,
    -0.92244024
   ],
   [
    "C",
    1.49065019,
    -0.22226005,
    3.008e-05
   ],
   [
    "H",
    2.0738141,
    0.68860269,
    -0.00127392
   ],
   [
    "H",
    1.46805961,
    -0.789691,
    -0.91863546
   ],
   [
    "H",
    1.46887983,
    -0.78766954,
    0.91996443
   ]
  ]
 },
 "ch3": {
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.0
   ],
   [
    "H",
    0.53865812,
    0.93298323,
    0.0
   ],
   [
    "H",
    0.53865812,
    -0.93298323,
    0.0
   ],
   [
    "H",
    -1.07731624,
    0.0,
    0.0
   ]
  ]
 },
 "ch3cl": {
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    -0.14991697
   ],
   [
    "Cl",
    0.0,
    0.0,
    1.6328018
   ],
   [
    "H",
    -0.5139978,
    -0.8902703,
    -0.49429494
   ],
   [
    "H",
    -0.5139978,
    0.8902703,
    -0.49429494
   ],
   [
    "H",
    1.0279956,
    0.0,
    -0.49429494
   ]
  ]
 },
 "ch3f": {
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.06556637
   ],
   [
    "F",
    0.0,
    0.0,
    -1.31562859
   ],
   [
    "H",
    0.51491633,
    -0.89186125,
    0.41668741
   ],
   [
    "H",
    0.51491633,
    0.89186125,
    0.41668741
   ],
   [
    "H",
    -1.02983267,
    0.0,
    0.41668741
   ]
  ]
 },
 "ch3fclts": {
  "geometry": [
   [
    "Cl",
    2.91311643,
    -0.00015064,
    -4.148e-05
   ],
   [
    "F",
    1.13477872,
    0.00571736,
    0.00012252
   ],
   [
    "C",
    -0.92905436,
    -0.00106064,
    -7.448e-05
   ],
   [
    "H",
    -1.03672076,
    -0.85427575,
    -0.6494078
   ],
   [
    "H",
    -1.0389486,
    -0.13758666,
    1.06313678
   ],
   [
    "H",
    -1.04317143,
    0.98735633,
    -0.41373554
   ]
  ]
 },
 "ch3oh": {
  "geometry": [
   [
    "C",
    -0.13926933,
    0.33472048,
    0.0
   ],
   [
    "O",
    -0.13926933,
    -1.08341104,
    0.0
   ],
   [
    "H",
    -1.17980283,
    0.64759124,
    0.0
   ],
   [
    "H",
    0.76774408,
    -1.38539133,
    0.0
   ],
   [
    "H",
    0.3452987,
    0.74324532,
    0.88954166
   ],
   [
    "H",
    0.3452987,
    0.74324532,
    -0.88954166
   ]
  ]
 },
 "cl": {
  "geometry": [
   [
    "Cl",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "clf": {
  "geometry": [
   [
    "F",
    0.0,
    0.0,
    -0.8151658
   ],
   [
    "Cl",
    0.0,
    0.0,
    0.8151658
   ]
  ]
 },
 "co": {
  "geometry": [
   [
    "O",
    0.0,
    0.0,
    0.56480437
   ],
   [
    "C",
    0.0,
    0.0,
    -0.56480437
   ]
  ]
 },
 "f": {
  "geometry": [
   [
    "F",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "f2": {
  "geometry": [
   [
    "F",
    0.0,
    0.0,
    0.69760378
   ],
   [
    "F",
    0.0,
    0.0,
    -0.69760378
   ]
  ]
 },
 "h": {
  "geometry": [
   [
    "H",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "hch3clts": {
  "geometry": [
   [
    "H",
    -0.01514471,
    -2.80653034,
    0.0
   ],
   [
    "Cl",
    0.00299631,
    -1.16708631,
    0.0
   ],
   [
    "C",
    0.00299631,
    0.78020659,
    0.0
   ],
   [
    "H",
    -1.04105905,
    1.06468169,
    0.0
   ],
   [
    "H",
    0.52510557,
    1.06436419,
    0.90428454
   ],
   [
    "H",
    0.52510557,
    1.06436419,
    -0.90428454
   ]
  ]
 },
 "hcl": {
  "geometry": [
   [
    "Cl",
    0.0,
    0.0,
    0.63722413
   ],
   [
    "H",
    0.0,
    0.0,
    -0.63722413
   ]
  ]
 },
 "hclhts": {
  "geometry": [
   [
    "H",
    0.0,
    0.0,
    1.48580271
   ],
   [
    "Cl",
    0.0,
    0.0,
    0.0
   ],
   [
    "H",
    0.0,
    0.0,
    -1.48580271
   ]
  ]
 },
 "hcn": {
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    -0.02902643
   ],
   [
    "N",
    0.0,
    0.0,
    1.1239783
   ],
   [
    "H",
    0.0,
    0.0,
    -1.09495187
   ]
  ]
 },
 "hcnts": {
  "geometry": [
   [
    "C",
    0.37482171,
    0.5178301,
    0.0
   ],
   [
    "N",
    0.37482171,
    -0.67052208,
    0.0
   ],
   [
    "H",
    -0.74964343,
    0.15269198,
    0.0
   ]
  ]
 },
 "hco": {
  "geometry": [
   [
    "H",
    -0.60861063,
    0.82103438,
    0.0
   ],
   [
    "C",
    0.30430532,
    0.17779826,
    0.0
   ],
   [
    "O",
    0.30430532,
    -0.99883264,
    0.0
   ]
  ]
 },
 "hcots": {
  "geometry": [
   [
    "H",
    -1.0863328,
    0.93797902,
    0.0
   ],
   [
    "C",
    0.5431664,
    0.09847636,
    0.0
   ],
   [
    "O",
    0.5431664,
    -1.03645538,
    0.0
   ]
  ]
 },
 "hf": {
  "geometry": [
   [
    "F",
    0.0,
    0.0,
    0.45769122
   ],
   [
    "H",
    0.0,
    0.0,
    -0.45769122
   ]
  ]
 },
 "hf2ts": {
  "geometry": [
   [
    "H",
    0.0,
    0.0,
    -1.57015709
   ],
   [
    "F",
    0.0,
    0.0,
    0.04490245
   ],
   [
    "F",
    0.0,
    0.0,
    1.52525464
   ]
  ]
 },
 "hfch3ts": {
  "geometry": [
   [
    "H",
    0.00037485,
    2.26246822,
    0.0
   ],
   [
    "F",
    -0.00011015,
    1.02398179,
    0.0
   ],
   [
    "C",
    -0.00011015,
    -0.64466754,
    0.0
   ],
   [
    "H",
    1.05368609,
    -0.88007204,
    0.0
   ],
   [
    "H",
    -0.52692032,
    -0.88085522,
    0.91235449
   ],
   [
    "H",
    -0.52692032,
    -0.88085522,
    -0.91235449
   ]
  ]
 },
 "hfhts": {
  "geometry": [
   [
    "H",
    0.0,
    0.0,
    1.13721778
   ],
   [
    "F",
    0.0,
    0.0,
    0.0
   ],
   [
    "H",
    0.0,
    0.0,
    -1.13721778
   ]
  ]
 },
 "hn2": {
  "geometry": [
   [
    "N",
    -0.31221246,
    0.94105672,
    0.0
   ],
   [
    "N",
    -0.31221246,
    -0.23714479,
    0.0
   ],
   [
    "H",
    0.62442492,
    -0.70391193,
    0.0
   ]
  ]
 },
 "hn2ts": {
  "geometry": [
   [
    "N",
    0.42281633,
    -0.96904807,
    0.0
   ],
   [
    "N",
    0.42281633,
    0.15376339,
    0.0
   ],
   [
    "H",
    -0.84563265,
    0.81528469,
    0.0
   ]
  ]
 },
 "hnc": {
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    -1.11118191
   ],
   [
    "N",
    0.0,
    0.0,
    0.05815587
   ],
   [
    "H",
    0.0,
    0.0,
    1.05302603
   ]
  ]
 },
 "n2": {
  "geometry": [
   [
    "N",
    0.0,
    0.0,
    0.54855572
   ],
   [
    "N",
    0.0,
    0.0,
    -0.54855572
   ]
  ]
 },
 "n2o": {
  "geometry": [
   [
    "N",
    0.0,
    0.0,
    -1.14272669
   ],
   [
    "N",
    0.0,
    0.0,
    -0.02216159
   ],
   [
    "O",
    0.0,
    0.0,
    1.16488828
   ]
  ]
 },
 "n2ohts": {
  "geometry": [
   [
    "H",
    -0.26904536,
    -1.53918757,
    0.0
   ],
   [
    "O",
    -0.82676854,
    -0.22999776,
    0.0
   ],
   [
    "N",
    0.03423988,
    0.64855342,
    0.0
   ],
   [
    "N",
    1.06157401,
    1.12063191,
    0.0
   ]
  ]
 },
 "oh": {
  "geometry": [
   [
    "O",
    0.0,
    0.0,
    0.48444828
   ],
   [
    "H",
    0.0,
    0.0,
    -0.48444828
   ]
  ]
 }
}


==> G2_geom.json <==
{
 "PH3": {
  "other_name": "phosphane",
  "geometry": [
   [
    "P",
    0.0,
    0.0,
    0.124619
   ],
   [
    "H",
    0.0,
    1.200647,
    -0.623095
   ],
   [
    "H",
    1.039791,
    -0.600323,
    -0.623095
   ],
   [
    "H",
    -1.039791,
    -0.600323,
    -0.623095
   ]
  ]
 },
 "P2": {
  "other_name": "diphosphorus",
  "geometry": [
   [
    "P",
    0.0,
    0.0,
    0.966144
   ],
   [
    "P",
    0.0,
    0.0,
    -0.966144
   ]
  ]
 },
 "CH3CHO": {
  "other_name": "acetaldehyde",
  "geometry": [
   [
    "O",
    1.218055,
    0.36124,
    0.0
   ],
   [
    "C",
    0.0,
    0.464133,
    0.0
   ],
   [
    "H",
    -0.477241,
    1.465295,
    0.0
   ],
   [
    "C",
    -0.948102,
    -0.700138,
    0.0
   ],
   [
    "H",
    -0.385946,
    -1.634236,
    0.0
   ],
   [
    "H",
    -1.596321,
    -0.652475,
    0.880946
   ],
   [
    "H",
    -1.596321,
    -0.652475,
    -0.880946
   ]
  ]
 },
 "H2COH": {
  "other_name": "hydroxymethyl radical",
  "geometry": [
   [
    "C",
    0.687448,
    0.029626,
    -0.082014
   ],
   [
    "O",
    -0.672094,
    -0.125648,
    0.030405
   ],
   [
    "H",
    -1.09185,
    0.740282,
    -0.095167
   ],
   [
    "H",
    1.122783,
    0.975263,
    0.225993
   ],
   [
    "H",
    1.221131,
    -0.888116,
    0.118015
   ]
  ]
 },
 "CS": {
  "other_name": "carbon monosulfide",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    -1.123382
   ],
   [
    "S",
    0.0,
    0.0,
    0.421268
   ]
  ]
 },
 "OCHCHO": {
  "other_name": "glyoxal",
  "geometry": [
   [
    "C",
    0.0,
    0.75643,
    0.0
   ],
   [
    "C",
    0.0,
    -0.75643,
    0.0
   ],
   [
    "O",
    1.04609,
    1.389916,
    0.0
   ],
   [
    "H",
    -0.99994,
    1.228191,
    0.0
   ],
   [
    "O",
    -1.04609,
    -1.389916,
    0.0
   ],
   [
    "H",
    0.99994,
    -1.228191,
    0.0
   ]
  ]
 },
 "C3H9C": {
  "other_name": "tert-Butyl radical",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.191929
   ],
   [
    "C",
    0.0,
    1.478187,
    -0.020866
   ],
   [
    "C",
    1.280147,
    -0.739093,
    -0.020866
   ],
   [
    "C",
    -1.280147,
    -0.739093,
    -0.020866
   ],
   [
    "H",
    0.0,
    1.731496,
    -1.093792
   ],
   [
    "H",
    -0.887043,
    1.945769,
    0.417565
   ],
   [
    "H",
    0.887043,
    1.945769,
    0.417565
   ],
   [
    "H",
    1.49952,
    -0.865748,
    -1.093792
   ],
   [
    "H",
    2.128607,
    -0.204683,
    0.417565
   ],
   [
    "H",
    1.241564,
    -1.741086,
    0.417565
   ],
   [
    "H",
    -1.49952,
    -0.865748,
    -1.093792
   ],
   [
    "H",
    -1.241564,
    -1.741086,
    0.417565
   ],
   [
    "H",
    -2.128607,
    -0.204683,
    0.417565
   ]
  ]
 },
 "CH3COF": {
  "other_name": "acetyl fluoride",
  "geometry": [
   [
    "C",
    0.0,
    0.186396,
    0.0
   ],
   [
    "O",
    0.126651,
    1.377199,
    0.0
   ],
   [
    "F",
    -1.24395,
    -0.382745,
    0.0
   ],
   [
    "C",
    1.049454,
    -0.876224,
    0.0
   ],
   [
    "H",
    2.035883,
    -0.417099,
    0.0
   ],
   [
    "H",
    0.924869,
    -1.508407,
    0.881549
   ],
   [
    "H",
    0.924869,
    -1.508407,
    -0.881549
   ]
  ]
 },
 "CH3CH2OCH3": {
  "other_name": "methoxyethane",
  "geometry": [
   [
    "O",
    0.006429,
    -0.712741,
    0.0
   ],
   [
    "C",
    0.0,
    0.705845,
    0.0
   ],
   [
    "C",
    1.324518,
    -1.226029,
    0.0
   ],
   [
    "C",
    -1.442169,
    1.160325,
    0.0
   ],
   [
    "H",
    0.530962,
    1.086484,
    0.886881
   ],
   [
    "H",
    0.530962,
    1.086484,
    -0.886881
   ],
   [
    "H",
    1.241648,
    -2.313325,
    0.0
   ],
   [
    "H",
    1.881329,
    -0.905925,
    -0.89171
   ],
   [
    "H",
    1.881329,
    -0.905925,
    0.89171
   ],
   [
    "H",
    -1.954863,
    0.780605,
    -0.885855
   ],
   [
    "H",
    -1.954863,
    0.780605,
    0.885855
   ],
   [
    "H",
    -1.502025,
    2.252083,
    0.0
   ]
  ]
 },
 "HCOOH": {
  "other_name": "formic acid",
  "geometry": [
   [
    "O",
    -1.040945,
    -0.436432,
    0.0
   ],
   [
    "C",
    0.0,
    0.423949,
    0.0
   ],
   [
    "O",
    1.169372,
    0.103741,
    0.0
   ],
   [
    "H",
    -0.64957,
    -1.335134,
    0.0
   ],
   [
    "H",
    -0.377847,
    1.452967,
    0.0
   ]
  ]
 },
 "HCCl3": {
  "other_name": "trichloromethane",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.451679
   ],
   [
    "H",
    0.0,
    0.0,
    1.537586
   ],
   [
    "Cl",
    0.0,
    1.681723,
    -0.083287
   ],
   [
    "Cl",
    1.456415,
    -0.840862,
    -0.083287
   ],
   [
    "Cl",
    -1.456415,
    -0.840862,
    -0.083287
   ]
  ]
 },
 "HOCl": {
  "other_name": "hypochlorous acid",
  "geometry": [
   [
    "O",
    0.036702,
    1.113517,
    0.0
   ],
   [
    "H",
    -0.917548,
    1.328879,
    0.0
   ],
   [
    "Cl",
    0.036702,
    -0.602177,
    0.0
   ]
  ]
 },
 "H2": {
  "other_name": "dihydrogen",
  "geometry": [
   [
    "H",
    0.0,
    0.0,
    0.368583
   ],
   [
    "H",
    0.0,
    0.0,
    -0.368583
   ]
  ]
 },
 "SH2": {
  "other_name": "hydrogen sulfide",
  "geometry": [
   [
    "S",
    0.0,
    0.0,
    0.102135
   ],
   [
    "H",
    0.0,
    0.974269,
    -0.817083
   ],
   [
    "H",
    0.0,
    -0.974269,
    -0.817083
   ]
  ]
 },
 "C2H2": {
  "other_name": "acetylene",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.60808
   ],
   [
    "C",
    0.0,
    0.0,
    -0.60808
   ],
   [
    "H",
    0.0,
    0.0,
    -1.67399
   ],
   [
    "H",
    0.0,
    0.0,
    1.67399
   ]
  ]
 },
 "C4H4NH": {
  "other_name": "pyrrole",
  "geometry": [
   [
    "H",
    0.0,
    0.0,
    2.129296
   ],
   [
    "N",
    0.0,
    0.0,
    1.118684
   ],
   [
    "C",
    0.0,
    1.124516,
    0.333565
   ],
   [
    "C",
    0.0,
    -1.124516,
    0.333565
   ],
   [
    "C",
    0.0,
    0.708407,
    -0.983807
   ],
   [
    "C",
    0.0,
    -0.708407,
    -0.983807
   ],
   [
    "H",
    0.0,
    2.112872,
    0.770496
   ],
   [
    "H",
    0.0,
    -2.112872,
    0.770496
   ],
   [
    "H",
    0.0,
    1.357252,
    -1.849085
   ],
   [
    "H",
    0.0,
    -1.357252,
    -1.849085
   ]
  ]
 },
 "CH3SCH3": {
  "other_name": "dimethyl sulfide",
  "geometry": [
   [
    "C",
    0.0,
    1.366668,
    -0.513713
   ],
   [
    "S",
    0.0,
    0.0,
    0.664273
   ],
   [
    "C",
    0.0,
    -1.366668,
    -0.513713
   ],
   [
    "H",
    0.0,
    2.296687,
    0.057284
   ],
   [
    "H",
    0.891644,
    1.34568,
    -1.144596
   ],
   [
    "H",
    -0.891644,
    1.34568,
    -1.144596
   ],
   [
    "H",
    0.0,
    -2.296687,
    0.057284
   ],
   [
    "H",
    -0.891644,
    -1.34568,
    -1.144596
   ],
   [
    "H",
    0.891644,
    -1.34568,
    -1.144596
   ]
  ]
 },
 "SiH2_s3B1d": {
  "other_name": "triplet silylene",
  "geometry": [
   [
    "Si",
    0.0,
    0.0,
    0.094869
   ],
   [
    "H",
    0.0,
    1.271862,
    -0.664083
   ],
   [
    "H",
    0.0,
    -1.271862,
    -0.664083
   ]
  ]
 },
 "CH3SH": {
  "other_name": "thiomethanol",
  "geometry": [
   [
    "C",
    -0.047953,
    1.149519,
    0.0
   ],
   [
    "S",
    -0.047953,
    -0.664856,
    0.0
   ],
   [
    "H",
    1.283076,
    -0.823249,
    0.0
   ],
   [
    "H",
    -1.092601,
    1.461428,
    0.0
   ],
   [
    "H",
    0.432249,
    1.551207,
    0.892259
   ],
   [
    "H",
    0.432249,
    1.551207,
    -0.892259
   ]
  ]
 },
 "CH3CO": {
  "other_name": "carbonyl methane",
  "geometry": [
   [
    "C",
    -0.978291,
    -0.647814,
    0.0
   ],
   [
    "C",
    0.0,
    0.506283,
    0.0
   ],
   [
    "H",
    -0.455551,
    -1.607837,
    0.0
   ],
   [
    "H",
    -1.617626,
    -0.563271,
    0.881061
   ],
   [
    "H",
    -1.617626,
    -0.563271,
    -0.881061
   ],
   [
    "O",
    1.195069,
    0.447945,
    0.0
   ]
  ]
 },
 "CO": {
  "other_name": "carbon monoxide",
  "geometry": [
   [
    "O",
    0.0,
    0.0,
    0.493003
   ],
   [
    "C",
    0.0,
    0.0,
    -0.657337
   ]
  ]
 },
 "ClF3": {
  "other_name": "chlorine trifluoride",
  "geometry": [
   [
    "Cl",
    0.0,
    0.0,
    0.376796
   ],
   [
    "F",
    0.0,
    0.0,
    -1.258346
   ],
   [
    "F",
    0.0,
    1.714544,
    0.27331
   ],
   [
    "F",
    0.0,
    -1.714544,
    0.27331
   ]
  ]
 },
 "SiH4": {
  "other_name": "silane",
  "geometry": [
   [
    "Si",
    0.0,
    0.0,
    0.0
   ],
   [
    "H",
    0.856135,
    0.856135,
    0.856135
   ],
   [
    "H",
    -0.856135,
    -0.856135,
    0.856135
   ],
   [
    "H",
    -0.856135,
    0.856135,
    -0.856135
   ],
   [
    "H",
    0.856135,
    -0.856135,
    -0.856135
   ]
  ]
 },
 "C2H6CHOH": {
  "other_name": "isopropyl alcohol",
  "geometry": [
   [
    "O",
    0.027191,
    1.363691,
    -0.167516
   ],
   [
    "C",
    -0.000926,
    0.036459,
    0.370128
   ],
   [
    "H",
    0.859465,
    1.775647,
    0.121307
   ],
   [
    "H",
    0.007371,
    0.082145,
    1.470506
   ],
   [
    "C",
    -1.313275,
    -0.563514,
    -0.088979
   ],
   [
    "C",
    1.200721,
    -0.76448,
    -0.10492
   ],
   [
    "H",
    -1.334005,
    -0.607253,
    -1.181009
   ],
   [
    "H",
    1.202843,
    -0.807817,
    -1.197189
   ],
   [
    "H",
    -2.147812,
    0.054993,
    0.247676
   ],
   [
    "H",
    2.136462,
    -0.299324,
    0.223164
   ],
   [
    "H",
    -1.438709,
    -1.574275,
    0.30834
   ],
   [
    "H",
    1.177736,
    -1.784436,
    0.289967
   ]
  ]
 },
 "CH2NHCH2": {
  "other_name": "aziridine",
  "geometry": [
   [
    "C",
    -0.03845,
    -0.397326,
    0.739421
   ],
   [
    "N",
    -0.03845,
    0.875189,
    0.0
   ],
   [
    "C",
    -0.03845,
    -0.397326,
    -0.739421
   ],
   [
    "H",
    0.903052,
    1.268239,
    0.0
   ],
   [
    "H",
    -0.955661,
    -0.604926,
    1.280047
   ],
   [
    "H",
    -0.955661,
    -0.604926,
    -1.280047
   ],
   [
    "H",
    0.869409,
    -0.708399,
    1.249033
   ],
   [
    "H",
    0.869409,
    -0.708399,
    -1.249033
   ]
  ]
 },
 "C4H8_isobutene": {
  "other_name": "isobutene",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    1.458807
   ],
   [
    "C",
    0.0,
    0.0,
    0.119588
   ],
   [
    "H",
    0.0,
    0.924302,
    2.028409
   ],
   [
    "H",
    0.0,
    -0.924302,
    2.028409
   ],
   [
    "C",
    0.0,
    1.272683,
    -0.678803
   ],
   [
    "H",
    0.0,
    2.153042,
    -0.031588
   ],
   [
    "H",
    0.880211,
    1.323542,
    -1.329592
   ],
   [
    "H",
    -0.880211,
    1.323542,
    -1.329592
   ],
   [
    "C",
    0.0,
    -1.272683,
    -0.678803
   ],
   [
    "H",
    0.0,
    -2.153042,
    -0.031588
   ],
   [
    "H",
    -0.880211,
    -1.323542,
    -1.329592
   ],
   [
    "H",
    0.880211,
    -1.323542,
    -1.329592
   ]
  ]
 },
 "HCO": {
  "other_name": "formyl radical",
  "geometry": [
   [
    "C",
    0.06256,
    0.593926,
    0.0
   ],
   [
    "O",
    0.06256,
    -0.596914,
    0.0
   ],
   [
    "H",
    -0.875835,
    1.211755,
    0.0
   ]
  ]
 },
 "C4H6_bicyclobutane": {
  "other_name": "bicyclobutane",
  "geometry": [
   [
    "C",
    0.0,
    1.131343,
    0.310424
   ],
   [
    "C",
    0.0,
    -1.131343,
    0.310424
   ],
   [
    "C",
    0.747952,
    0.0,
    -0.311812
   ],
   [
    "C",
    -0.747952,
    0.0,
    -0.311812
   ],
   [
    "H",
    0.0,
    1.237033,
    1.397617
   ],
   [
    "H",
    0.0,
    2.077375,
    -0.227668
   ],
   [
    "H",
    0.0,
    -1.237033,
    1.397617
   ],
   [
    "H",
    0.0,
    -2.077375,
    -0.227668
   ],
   [
    "H",
    1.41441,
    0.0,
    -1.161626
   ],
   [
    "H",
    -1.41441,
    0.0,
    -1.161626
   ]
  ]
 },
 "LiF": {
  "other_name": "lithium fluoride",
  "geometry": [
   [
    "Li",
    0.0,
    0.0,
    -1.174965
   ],
   [
    "F",
    0.0,
    0.0,
    0.391655
   ]
  ]
 },
 "Si": {
  "other_name": "silicon",
  "geometry": [
   [
    "Si",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "C2H6": {
  "other_name": "ethane",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.762209
   ],
   [
    "C",
    0.0,
    0.0,
    -0.762209
   ],
   [
    "H",
    0.0,
    1.018957,
    1.157229
   ],
   [
    "H",
    -0.882443,
    -0.509479,
    1.157229
   ],
   [
    "H",
    0.882443,
    -0.509479,
    1.157229
   ],
   [
    "H",
    0.0,
    -1.018957,
    -1.157229
   ],
   [
    "H",
    -0.882443,
    0.509479,
    -1.157229
   ],
   [
    "H",
    0.882443,
    0.509479,
    -1.157229
   ]
  ]
 },
 "CN": {
  "other_name": "cyano radical",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    -0.611046
   ],
   [
    "N",
    0.0,
    0.0,
    0.523753
   ]
  ]
 },
 "ClNO": {
  "other_name": "nitrosyl chloride",
  "geometry": [
   [
    "Cl",
    -0.537724,
    -0.961291,
    0.0
   ],
   [
    "N",
    0.0,
    0.997037,
    0.0
   ],
   [
    "O",
    1.142664,
    1.170335,
    0.0
   ]
  ]
 },
 "S": {
  "other_name": "sulfur",
  "geometry": [
   [
    "S",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "SiF4": {
  "other_name": "silicon tetrafluoride",
  "geometry": [
   [
    "Si",
    0.0,
    0.0,
    0.0
   ],
   [
    "F",
    0.912806,
    0.912806,
    0.912806
   ],
   [
    "F",
    -0.912806,
    -0.912806,
    0.912806
   ],
   [
    "F",
    -0.912806,
    0.912806,
    -0.912806
   ],
   [
    "F",
    0.912806,
    -0.912806,
    -0.912806
   ]
  ]
 },
 "H3CNH2": {
  "other_name": "methylamine",
  "geometry": [
   [
    "C",
    0.051736,
    0.704422,
    0.0
   ],
   [
    "N",
    0.051736,
    -0.759616,
    0.0
   ],
   [
    "H",
    -0.941735,
    1.176192,
    0.0
   ],
   [
    "H",
    -0.458181,
    -1.099433,
    0.81237
   ],
   [
    "H",
    -0.458181,
    -1.099433,
    -0.81237
   ],
   [
    "H",
    0.592763,
    1.056727,
    0.88067
   ],
   [
    "H",
    0.592763,
    1.056727,
    -0.88067
   ]
  ]
 },
 "C4H6_methylenecyclopropane": {
  "other_name": "methylene cyclopropane",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.315026
   ],
   [
    "C",
    0.0,
    -0.76792,
    -0.932032
   ],
   [
    "C",
    0.0,
    0.76792,
    -0.932032
   ],
   [
    "C",
    0.0,
    0.0,
    1.640027
   ],
   [
    "H",
    -0.912794,
    -1.271789,
    -1.239303
   ],
   [
    "H",
    0.912794,
    -1.271789,
    -1.239303
   ],
   [
    "H",
    0.912794,
    1.271789,
    -1.239303
   ],
   [
    "H",
    -0.912794,
    1.271789,
    -1.239303
   ],
   [
    "H",
    0.0,
    -0.926908,
    2.20564
   ],
   [
    "H",
    0.0,
    0.926908,
    2.20564
   ]
  ]
 },
 "CH3CH2OH": {
  "other_name": "ethanol",
  "geometry": [
   [
    "C",
    1.168181,
    -0.400382,
    0.0
   ],
   [
    "C",
    0.0,
    0.559462,
    0.0
   ],
   [
    "O",
    -1.190083,
    -0.227669,
    0.0
   ],
   [
    "H",
    -1.946623,
    0.381525,
    0.0
   ],
   [
    "H",
    0.042557,
    1.207508,
    0.886933
   ],
   [
    "H",
    0.042557,
    1.207508,
    -0.886933
   ],
   [
    "H",
    2.115891,
    0.1448,
    0.0
   ],
   [
    "H",
    1.128599,
    -1.037234,
    0.885881
   ],
   [
    "H",
    1.128599,
    -1.037234,
    -0.885881
   ]
  ]
 },
 "F": {
  "other_name": "fluorine",
  "geometry": [
   [
    "F",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "NaCl": {
  "other_name": "sodium chloride",
  "geometry": [
   [
    "Na",
    0.0,
    0.0,
    -1.45166
   ],
   [
    "Cl",
    0.0,
    0.0,
    0.93931
   ]
  ]
 },
 "CH3Cl": {
  "other_name": "chloromethane",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    -1.121389
   ],
   [
    "Cl",
    0.0,
    0.0,
    0.655951
   ],
   [
    "H",
    0.0,
    1.029318,
    -1.47428
   ],
   [
    "H",
    0.891415,
    -0.514659,
    -1.47428
   ],
   [
    "H",
    -0.891415,
    -0.514659,
    -1.47428
   ]
  ]
 },
 "CH3SiH3": {
  "other_name": "methylsilane_copy",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    -1.244466
   ],
   [
    "Si",
    0.0,
    0.0,
    0.635703
   ],
   [
    "H",
    0.0,
    -1.019762,
    -1.636363
   ],
   [
    "H",
    -0.88314,
    0.509881,
    -1.636363
   ],
   [
    "H",
    0.88314,
    0.509881,
    -1.636363
   ],
   [
    "H",
    0.0,
    1.391234,
    1.158682
   ],
   [
    "H",
    -1.204844,
    -0.695617,
    1.158682
   ],
   [
    "H",
    1.204844,
    -0.695617,
    1.158682
   ]
  ]
 },
 "AlF3": {
  "other_name": "aluminum trifluoride",
  "geometry": [
   [
    "Al",
    0.0,
    0.0,
    0.0
   ],
   [
    "F",
    0.0,
    1.64472,
    0.0
   ],
   [
    "F",
    1.424369,
    -0.82236,
    0.0
   ],
   [
    "F",
    -1.424369,
    -0.82236,
    0.0
   ]
  ]
 },
 "C2H3": {
  "other_name": "vinyl radical",
  "geometry": [
   [
    "C",
    0.049798,
    -0.576272,
    0.0
   ],
   [
    "C",
    0.049798,
    0.710988,
    0.0
   ],
   [
    "H",
    -0.87675,
    -1.151844,
    0.0
   ],
   [
    "H",
    0.969183,
    -1.154639,
    0.0
   ],
   [
    "H",
    -0.690013,
    1.498185,
    0.0
   ]
  ]
 },
 "ClF": {
  "other_name": "chlorine monofluoride",
  "geometry": [
   [
    "F",
    0.0,
    0.0,
    -1.084794
   ],
   [
    "Cl",
    0.0,
    0.0,
    0.574302
   ]
  ]
 },
 "PF3": {
  "other_name": "phosphorus trifluoride",
  "geometry": [
   [
    "P",
    0.0,
    0.0,
    0.506767
   ],
   [
    "F",
    0.0,
    1.383861,
    -0.281537
   ],
   [
    "F",
    1.198459,
    -0.691931,
    -0.281537
   ],
   [
    "F",
    -1.198459,
    -0.691931,
    -0.281537
   ]
  ]
 },
 "PH2": {
  "other_name": "phosphino radical",
  "geometry": [
   [
    "P",
    0.0,
    0.0,
    0.115396
   ],
   [
    "H",
    0.0,
    1.025642,
    -0.865468
   ],
   [
    "H",
    0.0,
    -1.025642,
    -0.865468
   ]
  ]
 },
 "CH3CN": {
  "other_name": "acetonitrile",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    -1.18693
   ],
   [
    "C",
    0.0,
    0.0,
    0.273874
   ],
   [
    "N",
    0.0,
    0.0,
    1.452206
   ],
   [
    "H",
    0.0,
    1.024986,
    -1.56237
   ],
   [
    "H",
    0.887664,
    -0.512493,
    -1.56237
   ],
   [
    "H",
    -0.887664,
    -0.512493,
    -1.56237
   ]
  ]
 },
 "C4H6_cyclobutene": {
  "other_name": "cyclobutene",
  "geometry": [
   [
    "C",
    0.0,
    -0.672762,
    0.811217
   ],
   [
    "C",
    0.0,
    0.672762,
    0.811217
   ],
   [
    "C",
    0.0,
    -0.78198,
    -0.696648
   ],
   [
    "C",
    0.0,
    0.78198,
    -0.696648
   ],
   [
    "H",
    0.0,
    -1.422393,
    1.597763
   ],
   [
    "H",
    0.0,
    1.422393,
    1.597763
   ],
   [
    "H",
    -0.88931,
    -1.239242,
    -1.142591
   ],
   [
    "H",
    0.88931,
    -1.239242,
    -1.142591
   ],
   [
    "H",
    0.88931,
    1.239242,
    -1.142591
   ],
   [
    "H",
    -0.88931,
    1.239242,
    -1.142591
   ]
  ]
 },
 "CH3ONO": {
  "other_name": "methylnitrite",
  "geometry": [
   [
    "C",
    -1.316208,
    0.309247,
    0.0
   ],
   [
    "O",
    0.0,
    0.896852,
    0.0
   ],
   [
    "H",
    -1.985538,
    1.166013,
    0.0
   ],
   [
    "H",
    -1.464336,
    -0.304637,
    0.890672
   ],
   [
    "H",
    -1.464336,
    -0.304637,
    -0.890672
   ],
   [
    "N",
    1.045334,
    -0.022815,
    0.0
   ],
   [
    "O",
    0.686764,
    -1.178416,
    0.0
   ]
  ]
 },
 "SiH3": {
  "other_name": "silyl radical",
  "geometry": [
   [
    "Si",
    0.0,
    0.0,
    0.079299
   ],
   [
    "H",
    0.0,
    1.41328,
    -0.370061
   ],
   [
    "H",
    1.223937,
    -0.70664,
    -0.370061
   ],
   [
    "H",
    -1.223937,
    -0.70664,
    -0.370061
   ]
  ]
 },
 "C3H6_D3h": {
  "other_name": "cyclopropane",
  "geometry": [
   [
    "C",
    0.0,
    0.866998,
    0.0
   ],
   [
    "C",
    0.750842,
    -0.433499,
    0.0
   ],
   [
    "C",
    -0.750842,
    -0.433499,
    0.0
   ],
   [
    "H",
    0.0,
    1.455762,
    0.910526
   ],
   [
    "H",
    0.0,
    1.455762,
    -0.910526
   ],
   [
    "H",
    1.260727,
    -0.727881,
    -0.910526
   ],
   [
    "H",
    1.260727,
    -0.727881,
    0.910526
   ],
   [
    "H",
    -1.260727,
    -0.727881,
    0.910526
   ],
   [
    "H",
    -1.260727,
    -0.727881,
    -0.910526
   ]
  ]
 },
 "CO2": {
  "other_name": "carbon dioxide",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.0
   ],
   [
    "O",
    0.0,
    0.0,
    1.178658
   ],
   [
    "O",
    0.0,
    0.0,
    -1.178658
   ]
  ]
 },
 "NO": {
  "other_name": "nitric oxide",
  "geometry": [
   [
    "N",
    0.0,
    0.0,
    -0.609442
   ],
   [
    "O",
    0.0,
    0.0,
    0.533261
   ]
  ]
 },
 "C4H10_trans_butane": {
  "other_name": "trans butane",
  "geometry": [
   [
    "C",
    0.702581,
    1.820873,
    0.0
   ],
   [
    "C",
    0.702581,
    0.296325,
    0.0
   ],
   [
    "C",
    -0.702581,
    -0.296325,
    0.0
   ],
   [
    "C",
    -0.702581,
    -1.820873,
    0.0
   ],
   [
    "H",
    1.719809,
    2.22234,
    0.0
   ],
   [
    "H",
    -1.719809,
    -2.22234,
    0.0
   ],
   [
    "H",
    0.188154,
    2.210362,
    0.883614
   ],
   [
    "H",
    0.188154,
    2.210362,
    -0.883614
   ],
   [
    "H",
    -0.188154,
    -2.210362,
    0.883614
   ],
   [
    "H",
    -0.188154,
    -2.210362,
    -0.883614
   ],
   [
    "H",
    1.247707,
    -0.07266,
    -0.877569
   ],
   [
    "H",
    1.247707,
    -0.07266,
    0.877569
   ],
   [
    "H",
    -1.247707,
    0.07266,
    -0.877569
   ],
   [
    "H",
    -1.247707,
    0.07266,
    0.877569
   ]
  ]
 },
 "H2CCHCl": {
  "other_name": "vinyl chloride",
  "geometry": [
   [
    "C",
    0.0,
    0.756016,
    0.0
   ],
   [
    "C",
    1.303223,
    1.028507,
    0.0
   ],
   [
    "Cl",
    -0.631555,
    -0.85498,
    0.0
   ],
   [
    "H",
    -0.771098,
    1.516963,
    0.0
   ],
   [
    "H",
    2.056095,
    0.249427,
    0.0
   ],
   [
    "H",
    1.632096,
    2.061125,
    0.0
   ]
  ]
 },
 "LiH": {
  "other_name": "lithium hydride",
  "geometry": [
   [
    "Li",
    0.0,
    0.0,
    0.41
   ],
   [
    "H",
    0.0,
    0.0,
    -1.23
   ]
  ]
 },
 "NH2": {
  "other_name": "amino radical",
  "geometry": [
   [
    "N",
    0.0,
    0.0,
    0.14169
   ],
   [
    "H",
    0.0,
    0.806442,
    -0.495913
   ],
   [
    "H",
    0.0,
    -0.806442,
    -0.495913
   ]
  ]
 },
 "CH": {
  "other_name": "methylidyne radical",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.160074
   ],
   [
    "H",
    0.0,
    0.0,
    -0.960446
   ]
  ]
 },
 "CH2OCH2": {
  "other_name": "oxirane",
  "geometry": [
   [
    "C",
    0.0,
    0.73158,
    -0.375674
   ],
   [
    "O",
    0.0,
    0.0,
    0.86095
   ],
   [
    "C",
    0.0,
    -0.73158,
    -0.375674
   ],
   [
    "H",
    0.919568,
    1.268821,
    -0.594878
   ],
   [
    "H",
    -0.919568,
    1.268821,
    -0.594878
   ],
   [
    "H",
    -0.919568,
    -1.268821,
    -0.594878
   ],
   [
    "H",
    0.919568,
    -1.268821,
    -0.594878
   ]
  ]
 },
 "C6H6": {
  "other_name": "benzene",
  "geometry": [
   [
    "C",
    0.0,
    1.395248,
    0.0
   ],
   [
    "C",
    1.20832,
    0.697624,
    0.0
   ],
   [
    "C",
    1.20832,
    -0.697624,
    0.0
   ],
   [
    "C",
    0.0,
    -1.395248,
    0.0
   ],
   [
    "C",
    -1.20832,
    -0.697624,
    0.0
   ],
   [
    "C",
    -1.20832,
    0.697624,
    0.0
   ],
   [
    "H",
    0.0,
    2.48236,
    0.0
   ],
   [
    "H",
    2.149787,
    1.24118,
    0.0
   ],
   [
    "H",
    2.149787,
    -1.24118,
    0.0
   ],
   [
    "H",
    0.0,
    -2.48236,
    0.0
   ],
   [
    "H",
    -2.149787,
    -1.24118,
    0.0
   ],
   [
    "H",
    -2.149787,
    1.24118,
    0.0
   ]
  ]
 },
 "CH3CONH2": {
  "other_name": "acetamide",
  "geometry": [
   [
    "O",
    0.424546,
    1.327024,
    0.008034
   ],
   [
    "C",
    0.077158,
    0.149789,
    -0.004249
   ],
   [
    "N",
    0.985518,
    -0.878537,
    -0.04891
   ],
   [
    "C",
    -1.371475,
    -0.288665,
    -0.000144
   ],
   [
    "H",
    0.707952,
    -1.824249,
    0.169942
   ],
   [
    "H",
    -1.997229,
    0.584922,
    -0.175477
   ],
   [
    "H",
    -1.560842,
    -1.03927,
    -0.771686
   ],
   [
    "H",
    -1.632113,
    -0.723007,
    0.969814
   ],
   [
    "H",
    1.953133,
    -0.631574,
    0.111866
   ]
  ]
 },
 "C4H8_cyclobutane": {
  "other_name": "cyclobutane",
  "geometry": [
   [
    "C",
    0.0,
    1.071142,
    0.147626
   ],
   [
    "C",
    0.0,
    -1.071142,
    0.147626
   ],
   [
    "C",
    -1.071142,
    0.0,
    -0.147626
   ],
   [
    "C",
    1.071142,
    0.0,
    -0.147626
   ],
   [
    "H",
    0.0,
    1.986858,
    -0.450077
   ],
   [
    "H",
    0.0,
    1.342921,
    1.20752
   ],
   [
    "H",
    0.0,
    -1.986858,
    -0.450077
   ],
   [
    "H",
    0.0,
    -1.342921,
    1.20752
   ],
   [
    "H",
    -1.986858,
    0.0,
    0.450077
   ],
   [
    "H",
    -1.342921,
    0.0,
    -1.20752
   ],
   [
    "H",
    1.986858,
    0.0,
    0.450077
   ],
   [
    "H",
    1.342921,
    0.0,
    -1.20752
   ]
  ]
 },
 "H2CCHCN": {
  "other_name": "acrylonitrile",
  "geometry": [
   [
    "C",
    -0.161594,
    -1.638625,
    0.0
   ],
   [
    "C",
    0.584957,
    -0.524961,
    0.0
   ],
   [
    "C",
    0.0,
    0.782253,
    0.0
   ],
   [
    "H",
    -1.245203,
    -1.598169,
    0.0
   ],
   [
    "H",
    0.305973,
    -2.616405,
    0.0
   ],
   [
    "H",
    1.669863,
    -0.572107,
    0.0
   ],
   [
    "N",
    -0.467259,
    1.867811,
    0.0
   ]
  ]
 },
 "C4H6_butadiene": {
  "other_name": "butadiene",
  "geometry": [
   [
    "C",
    0.605711,
    1.74655,
    0.0
   ],
   [
    "C",
    0.605711,
    0.404083,
    0.0
   ],
   [
    "C",
    -0.605711,
    -0.404083,
    0.0
   ],
   [
    "C",
    -0.605711,
    -1.74655,
    0.0
   ],
   [
    "H",
    1.527617,
    2.317443,
    0.0
   ],
   [
    "H",
    -0.321132,
    2.313116,
    0.0
   ],
   [
    "H",
    1.553503,
    -0.13364,
    0.0
   ],
   [
    "H",
    -1.553503,
    0.13364,
    0.0
   ],
   [
    "H",
    0.321132,
    -2.313116,
    0.0
   ],
   [
    "H",
    -1.527617,
    -2.317443,
    0.0
   ]
  ]
 },
 "C": {
  "other_name": "carbon",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "H2CO": {
  "other_name": "formaldehyde",
  "geometry": [
   [
    "O",
    0.0,
    0.0,
    0.683501
   ],
   [
    "C",
    0.0,
    0.0,
    -0.536614
   ],
   [
    "H",
    0.0,
    0.93439,
    -1.124164
   ],
   [
    "H",
    0.0,
    -0.93439,
    -1.124164
   ]
  ]
 },
 "CH3COOH": {
  "other_name": "acetic acid",
  "geometry": [
   [
    "C",
    0.0,
    0.15456,
    0.0
   ],
   [
    "O",
    0.166384,
    1.360084,
    0.0
   ],
   [
    "O",
    -1.236449,
    -0.415036,
    0.0
   ],
   [
    "H",
    -1.867646,
    0.333582,
    0.0
   ],
   [
    "C",
    1.073776,
    -0.892748,
    0.0
   ],
   [
    "H",
    2.048189,
    -0.408135,
    0.0
   ],
   [
    "H",
    0.968661,
    -1.528353,
    0.881747
   ],
   [
    "H",
    0.968661,
    -1.528353,
    -0.881747
   ]
  ]
 },
 "HCF3": {
  "other_name": "trifluoromethane",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.341023
   ],
   [
    "H",
    0.0,
    0.0,
    1.429485
   ],
   [
    "F",
    0.0,
    1.2582,
    -0.128727
   ],
   [
    "F",
    1.089633,
    -0.6291,
    -0.128727
   ],
   [
    "F",
    -1.089633,
    -0.6291,
    -0.128727
   ]
  ]
 },
 "CH3S": {
  "other_name": "methylthio radical",
  "geometry": [
   [
    "C",
    -0.003856,
    1.106222,
    0.0
   ],
   [
    "S",
    -0.003856,
    -0.692579,
    0.0
   ],
   [
    "H",
    1.043269,
    1.427057,
    0.0
   ],
   [
    "H",
    -0.479217,
    1.508437,
    0.895197
   ],
   [
    "H",
    -0.479217,
    1.508437,
    -0.895197
   ]
  ]
 },
 "CS2": {
  "other_name": "carbon disulfide",
  "geometry": [
   [
    "S",
    0.0,
    0.0,
    1.561117
   ],
   [
    "C",
    0.0,
    0.0,
    0.0
   ],
   [
    "S",
    0.0,
    0.0,
    -1.561117
   ]
  ]
 },
 "SiH2_s1A1d": {
  "other_name": "singlet silylene",
  "geometry": [
   [
    "Si",
    0.0,
    0.0,
    0.131272
   ],
   [
    "H",
    0.0,
    1.096938,
    -0.918905
   ],
   [
    "H",
    0.0,
    -1.096938,
    -0.918905
   ]
  ]
 },
 "C4H4S": {
  "other_name": "thiophene",
  "geometry": [
   [
    "S",
    0.0,
    0.0,
    1.189753
   ],
   [
    "C",
    0.0,
    1.233876,
    -0.001474
   ],
   [
    "C",
    0.0,
    -1.233876,
    -0.001474
   ],
   [
    "C",
    0.0,
    0.709173,
    -1.272322
   ],
   [
    "C",
    0.0,
    -0.709173,
    -1.272322
   ],
   [
    "H",
    0.0,
    2.275343,
    0.291984
   ],
   [
    "H",
    0.0,
    -2.275343,
    0.291984
   ],
   [
    "H",
    0.0,
    1.321934,
    -2.167231
   ],
   [
    "H",
    0.0,
    -1.321934,
    -2.167231
   ]
  ]
 },
 "N2H4": {
  "other_name": "hydrazine",
  "geometry": [
   [
    "N",
    0.0,
    0.718959,
    -0.077687
   ],
   [
    "N",
    0.0,
    -0.718959,
    -0.077687
   ],
   [
    "H",
    0.211082,
    1.092752,
    0.847887
   ],
   [
    "H",
    -0.948214,
    1.005026,
    -0.304078
   ],
   [
    "H",
    -0.211082,
    -1.092752,
    0.847887
   ],
   [
    "H",
    0.948214,
    -1.005026,
    -0.304078
   ]
  ]
 },
 "OH": {
  "other_name": "hydroxyl radical",
  "geometry": [
   [
    "O",
    0.0,
    0.0,
    0.108786
   ],
   [
    "H",
    0.0,
    0.0,
    -0.870284
   ]
  ]
 },
 "CH3OCH3": {
  "other_name": "dimethylether",
  "geometry": [
   [
    "C",
    0.0,
    1.165725,
    -0.19995
   ],
   [
    "O",
    0.0,
    0.0,
    0.60011
   ],
   [
    "C",
    0.0,
    -1.165725,
    -0.19995
   ],
   [
    "H",
    0.0,
    2.017769,
    0.480203
   ],
   [
    "H",
    0.891784,
    1.21432,
    -0.840474
   ],
   [
    "H",
    -0.891784,
    1.21432,
    -0.840474
   ],
   [
    "H",
    0.0,
    -2.017769,
    0.480203
   ],
   [
    "H",
    -0.891784,
    -1.21432,
    -0.840474
   ],
   [
    "H",
    0.891784,
    -1.21432,
    -0.840474
   ]
  ]
 },
 "C5H5N": {
  "other_name": "pyridine",
  "geometry": [
   [
    "N",
    0.0,
    0.0,
    1.424672
   ],
   [
    "C",
    0.0,
    0.0,
    -1.386178
   ],
   [
    "C",
    0.0,
    1.144277,
    0.720306
   ],
   [
    "C",
    0.0,
    -1.144277,
    0.720306
   ],
   [
    "C",
    0.0,
    -1.196404,
    -0.672917
   ],
   [
    "C",
    0.0,
    1.196404,
    -0.672917
   ],
   [
    "H",
    0.0,
    0.0,
    -2.473052
   ],
   [
    "H",
    0.0,
    2.060723,
    1.307477
   ],
   [
    "H",
    0.0,
    -2.060723,
    1.307477
   ],
   [
    "H",
    0.0,
    -2.155293,
    -1.183103
   ],
   [
    "H",
    0.0,
    2.155293,
    -1.183103
   ]
  ]
 },
 "H2O": {
  "other_name": "water",
  "geometry": [
   [
    "O",
    0.0,
    0.0,
    0.119262
   ],
   [
    "H",
    0.0,
    0.763239,
    -0.477047
   ],
   [
    "H",
    0.0,
    -0.763239,
    -0.477047
   ]
  ]
 },
 "HCl": {
  "other_name": "hydrogen chloride",
  "geometry": [
   [
    "Cl",
    0.0,
    0.0,
    0.07111
   ],
   [
    "H",
    0.0,
    0.0,
    -1.208868
   ]
  ]
 },
 "CH2_s1A1d": {
  "other_name": "singlet carbene",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.174343
   ],
   [
    "H",
    0.0,
    0.862232,
    -0.523029
   ],
   [
    "H",
    0.0,
    -0.862232,
    -0.523029
   ]
  ]
 },
 "CH3CH2SH": {
  "other_name": "thioethanol",
  "geometry": [
   [
    "C",
    1.514343,
    0.679412,
    0.0
   ],
   [
    "C",
    0.0,
    0.826412,
    0.0
   ],
   [
    "S",
    -0.756068,
    -0.831284,
    0.0
   ],
   [
    "H",
    -2.035346,
    -0.427738,
    0.0
   ],
   [
    "H",
    -0.32497,
    1.376482,
    0.885793
   ],
   [
    "H",
    -0.32497,
    1.376482,
    -0.885793
   ],
   [
    "H",
    1.986503,
    1.665082,
    0.0
   ],
   [
    "H",
    1.854904,
    0.137645,
    0.885494
   ],
   [
    "H",
    1.854904,
    0.137645,
    -0.885494
   ]
  ]
 },
 "CH3NO2": {
  "other_name": "nitro-methane",
  "geometry": [
   [
    "C",
    -0.114282,
    -1.314565,
    0.0
   ],
   [
    "N",
    0.0,
    0.16648,
    0.0
   ],
   [
    "H",
    0.899565,
    -1.715256,
    0.0
   ],
   [
    "H",
    -0.640921,
    -1.607212,
    0.904956
   ],
   [
    "H",
    -0.640921,
    -1.607212,
    -0.904956
   ],
   [
    "O",
    0.066748,
    0.728232,
    -1.103775
   ],
   [
    "O",
    0.066748,
    0.728232,
    1.103775
   ]
  ]
 },
 "Cl": {
  "other_name": "chlorine",
  "geometry": [
   [
    "Cl",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "Be": {
  "other_name": "beryllium",
  "geometry": [
   [
    "Be",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "BCl3": {
  "other_name": "boron trichloride",
  "geometry": [
   [
    "B",
    0.0,
    0.0,
    0.0
   ],
   [
    "Cl",
    0.0,
    1.735352,
    0.0
   ],
   [
    "Cl",
    1.502859,
    -0.867676,
    0.0
   ],
   [
    "Cl",
    -1.502859,
    -0.867676,
    0.0
   ]
  ]
 },
 "C4H4O": {
  "other_name": "furan",
  "geometry": [
   [
    "O",
    0.0,
    0.0,
    1.163339
   ],
   [
    "C",
    0.0,
    1.0947,
    0.348039
   ],
   [
    "C",
    0.0,
    -1.0947,
    0.348039
   ],
   [
    "C",
    0.0,
    0.7132,
    -0.962161
   ],
   [
    "C",
    0.0,
    -0.7132,
    -0.962161
   ],
   [
    "H",
    0.0,
    2.049359,
    0.851113
   ],
   [
    "H",
    0.0,
    -2.049359,
    0.851113
   ],
   [
    "H",
    0.0,
    1.370828,
    -1.819738
   ],
   [
    "H",
    0.0,
    -1.370828,
    -1.819738
   ]
  ]
 },
 "Al": {
  "other_name": "aluminum",
  "geometry": [
   [
    "Al",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "CH3O": {
  "other_name": "methoxy radical",
  "geometry": [
   [
    "C",
    -0.008618,
    -0.586475,
    0.0
   ],
   [
    "O",
    -0.008618,
    0.799541,
    0.0
   ],
   [
    "H",
    1.055363,
    -0.868756,
    0.0
   ],
   [
    "H",
    -0.467358,
    -1.004363,
    0.903279
   ],
   [
    "H",
    -0.467358,
    -1.004363,
    -0.903279
   ]
  ]
 },
 "CH3OH": {
  "other_name": "methanol",
  "geometry": [
   [
    "C",
    -0.047131,
    0.664389,
    0.0
   ],
   [
    "O",
    -0.047131,
    -0.758551,
    0.0
   ],
   [
    "H",
    -1.092995,
    0.969785,
    0.0
   ],
   [
    "H",
    0.878534,
    -1.048458,
    0.0
   ],
   [
    "H",
    0.437145,
    1.080376,
    0.891772
   ],
   [
    "H",
    0.437145,
    1.080376,
    -0.891772
   ]
  ]
 },
 "C3H7Cl": {
  "other_name": "1-Chloropropane",
  "geometry": [
   [
    "C",
    0.892629,
    -0.642344,
    0.0
   ],
   [
    "C",
    2.365587,
    -0.245168,
    0.0
   ],
   [
    "C",
    0.0,
    0.582921,
    0.0
   ],
   [
    "H",
    0.663731,
    -1.252117,
    0.879201
   ],
   [
    "H",
    0.663731,
    -1.252117,
    -0.879201
   ],
   [
    "H",
    3.005476,
    -1.130924,
    0.0
   ],
   [
    "Cl",
    -1.73281,
    0.139743,
    0.0
   ],
   [
    "H",
    2.614882,
    0.347704,
    -0.88473
   ],
   [
    "H",
    2.614882,
    0.347704,
    0.88473
   ],
   [
    "H",
    0.172881,
    1.195836,
    0.88646
   ],
   [
    "H",
    0.172881,
    1.195836,
    -0.88646
   ]
  ]
 },
 "C4H10_isobutane": {
  "other_name": "isobutane",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.376949
   ],
   [
    "H",
    0.0,
    0.0,
    1.475269
   ],
   [
    "C",
    0.0,
    1.45029,
    -0.096234
   ],
   [
    "H",
    0.0,
    1.493997,
    -1.190847
   ],
   [
    "H",
    -0.885482,
    1.984695,
    0.261297
   ],
   [
    "H",
    0.885482,
    1.984695,
    0.261297
   ],
   [
    "C",
    1.255988,
    -0.725145,
    -0.096234
   ],
   [
    "H",
    1.293839,
    -0.746998,
    -1.190847
   ],
   [
    "H",
    2.161537,
    -0.225498,
    0.261297
   ],
   [
    "H",
    1.276055,
    -1.759198,
    0.261297
   ],
   [
    "C",
    -1.255988,
    -0.725145,
    -0.096234
   ],
   [
    "H",
    -1.293839,
    -0.746998,
    -1.190847
   ],
   [
    "H",
    -1.276055,
    -1.759198,
    0.261297
   ],
   [
    "H",
    -2.161537,
    -0.225498,
    0.261297
   ]
  ]
 },
 "Na": {
  "other_name": "sodium",
  "geometry": [
   [
    "Na",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "CCl4": {
  "other_name": "tetrachloromethane",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.0
   ],
   [
    "Cl",
    1.02134,
    1.02134,
    1.02134
   ],
   [
    "Cl",
    -1.02134,
    -1.02134,
    1.02134
   ],
   [
    "Cl",
    -1.02134,
    1.02134,
    -1.02134
   ],
   [
    "Cl",
    1.02134,
    -1.02134,
    -1.02134
   ]
  ]
 },
 "CH3CH2O": {
  "other_name": "ethoxy radical",
  "geometry": [
   [
    "C",
    1.004757,
    -0.568263,
    0.0
   ],
   [
    "C",
    0.0,
    0.588691,
    0.0
   ],
   [
    "O",
    -1.260062,
    0.000729,
    0.0
   ],
   [
    "H",
    0.146956,
    1.204681,
    0.896529
   ],
   [
    "H",
    0.146956,
    1.204681,
    -0.896529
   ],
   [
    "H",
    2.019363,
    -0.1641,
    0.0
   ],
   [
    "H",
    0.86934,
    -1.186832,
    0.888071
   ],
   [
    "H",
    0.86934,
    -1.186832,
    -0.888071
   ]
  ]
 },
 "H2CCHF": {
  "other_name": "vinyl fluoride",
  "geometry": [
   [
    "C",
    0.0,
    0.437714,
    0.0
   ],
   [
    "C",
    1.191923,
    -0.145087,
    0.0
   ],
   [
    "F",
    -1.148929,
    -0.278332,
    0.0
   ],
   [
    "H",
    -0.186445,
    1.505778,
    0.0
   ],
   [
    "H",
    1.291348,
    -1.222833,
    0.0
   ],
   [
    "H",
    2.083924,
    0.466279,
    0.0
   ]
  ]
 },
 "C3H7": {
  "other_name": "isopropyl radical",
  "geometry": [
   [
    "C",
    0.014223,
    0.54385,
    0.0
   ],
   [
    "C",
    0.014223,
    -0.199742,
    1.291572
   ],
   [
    "C",
    0.014223,
    -0.199742,
    -1.291572
   ],
   [
    "H",
    -0.32289,
    1.575329,
    0.0
   ],
   [
    "H",
    0.221417,
    0.459174,
    2.138477
   ],
   [
    "H",
    0.221417,
    0.459174,
    -2.138477
   ],
   [
    "H",
    -0.955157,
    -0.684629,
    1.484633
   ],
   [
    "H",
    0.767181,
    -0.995308,
    1.286239
   ],
   [
    "H",
    0.767181,
    -0.995308,
    -1.286239
   ],
   [
    "H",
    -0.955157,
    -0.684629,
    -1.484633
   ]
  ]
 },
 "CH3": {
  "other_name": "methyl radical",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.0
   ],
   [
    "H",
    0.0,
    1.07841,
    0.0
   ],
   [
    "H",
    0.93393,
    -0.539205,
    0.0
   ],
   [
    "H",
    -0.93393,
    -0.539205,
    0.0
   ]
  ]
 },
 "O3": {
  "other_name": "ozone",
  "geometry": [
   [
    "O",
    0.0,
    1.10381,
    -0.228542
   ],
   [
    "O",
    0.0,
    0.0,
    0.457084
   ],
   [
    "O",
    0.0,
    -1.10381,
    -0.228542
   ]
  ]
 },
 "P": {
  "other_name": "phosphorus",
  "geometry": [
   [
    "P",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "C2H4": {
  "other_name": "ethylene",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.66748
   ],
   [
    "C",
    0.0,
    0.0,
    -0.66748
   ],
   [
    "H",
    0.0,
    0.922832,
    1.237695
   ],
   [
    "H",
    0.0,
    -0.922832,
    1.237695
   ],
   [
    "H",
    0.0,
    0.922832,
    -1.237695
   ],
   [
    "H",
    0.0,
    -0.922832,
    -1.237695
   ]
  ]
 },
 "NCCN": {
  "other_name": "cyanogen",
  "geometry": [
   [
    "N",
    0.0,
    0.0,
    1.875875
   ],
   [
    "C",
    0.0,
    0.0,
    0.690573
   ],
   [
    "C",
    0.0,
    0.0,
    -0.690573
   ],
   [
    "N",
    0.0,
    0.0,
    -1.875875
   ]
  ]
 },
 "S2": {
  "other_name": "disulfur",
  "geometry": [
   [
    "S",
    0.0,
    0.0,
    0.960113
   ],
   [
    "S",
    0.0,
    0.0,
    -0.960113
   ]
  ]
 },
 "AlCl3": {
  "other_name": "aluminum trichloride",
  "geometry": [
   [
    "Al",
    0.0,
    0.0,
    0.0
   ],
   [
    "Cl",
    0.0,
    2.069041,
    0.0
   ],
   [
    "Cl",
    1.791842,
    -1.03452,
    0.0
   ],
   [
    "Cl",
    -1.791842,
    -1.03452,
    0.0
   ]
  ]
 },
 "SiCl4": {
  "other_name": "silicon tetrachloride",
  "geometry": [
   [
    "Si",
    0.0,
    0.0,
    0.0
   ],
   [
    "Cl",
    1.169349,
    1.169349,
    1.169349
   ],
   [
    "Cl",
    -1.169349,
    -1.169349,
    1.169349
   ],
   [
    "Cl",
    1.169349,
    -1.169349,
    -1.169349
   ],
   [
    "Cl",
    -1.169349,
    1.169349,
    -1.169349
   ]
  ]
 },
 "SiO": {
  "other_name": "silicon monoxide",
  "geometry": [
   [
    "Si",
    0.0,
    0.0,
    0.560846
   ],
   [
    "O",
    0.0,
    0.0,
    -0.98148
   ]
  ]
 },
 "C3H4_D2d": {
  "other_name": "allene",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.0
   ],
   [
    "C",
    0.0,
    0.0,
    1.31119
   ],
   [
    "C",
    0.0,
    0.0,
    -1.31119
   ],
   [
    "H",
    0.0,
    0.926778,
    1.876642
   ],
   [
    "H",
    0.0,
    -0.926778,
    1.876642
   ],
   [
    "H",
    0.926778,
    0.0,
    -1.876642
   ],
   [
    "H",
    -0.926778,
    0.0,
    -1.876642
   ]
  ]
 },
 "H": {
  "other_name": "hydrogen",
  "geometry": [
   [
    "H",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "COF2": {
  "other_name": "carbonyl fluoride",
  "geometry": [
   [
    "O",
    0.0,
    0.0,
    1.330715
   ],
   [
    "C",
    0.0,
    0.0,
    0.144358
   ],
   [
    "F",
    0.0,
    1.06949,
    -0.639548
   ],
   [
    "F",
    0.0,
    -1.06949,
    -0.639548
   ]
  ]
 },
 "C4H6_2_butyne": {
  "other_name": "2-butyne",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    2.071955
   ],
   [
    "C",
    0.0,
    0.0,
    0.60997
   ],
   [
    "C",
    0.0,
    0.0,
    -0.60997
   ],
   [
    "C",
    0.0,
    0.0,
    -2.071955
   ],
   [
    "H",
    0.0,
    1.020696,
    2.464562
   ],
   [
    "H",
    -0.883949,
    -0.510348,
    2.464562
   ],
   [
    "H",
    0.883949,
    -0.510348,
    2.464562
   ],
   [
    "H",
    0.0,
    1.020696,
    -2.464562
   ],
   [
    "H",
    0.883949,
    -0.510348,
    -2.464562
   ],
   [
    "H",
    -0.883949,
    -0.510348,
    -2.464562
   ]
  ]
 },
 "C2H5": {
  "other_name": "ethyl radical",
  "geometry": [
   [
    "C",
    -0.014359,
    -0.694617,
    0.0
   ],
   [
    "C",
    -0.014359,
    0.794473,
    0.0
   ],
   [
    "H",
    1.006101,
    -1.104042,
    0.0
   ],
   [
    "H",
    -0.517037,
    -1.093613,
    0.884839
   ],
   [
    "H",
    -0.517037,
    -1.093613,
    -0.884839
   ],
   [
    "H",
    0.100137,
    1.346065,
    0.923705
   ],
   [
    "H",
    0.100137,
    1.346065,
    -0.923705
   ]
  ]
 },
 "BF3": {
  "other_name": "boron trifluoride",
  "geometry": [
   [
    "B",
    0.0,
    0.0,
    0.0
   ],
   [
    "F",
    0.0,
    1.32176,
    0.0
   ],
   [
    "F",
    1.144678,
    -0.66088,
    0.0
   ],
   [
    "F",
    -1.144678,
    -0.66088,
    0.0
   ]
  ]
 },
 "N2O": {
  "other_name": "nitrous oxide",
  "geometry": [
   [
    "N",
    0.0,
    0.0,
    -1.231969
   ],
   [
    "N",
    0.0,
    0.0,
    -0.060851
   ],
   [
    "O",
    0.0,
    0.0,
    1.131218
   ]
  ]
 },
 "F2O": {
  "other_name": "difluorine monoxide",
  "geometry": [
   [
    "F",
    0.0,
    1.110576,
    -0.273729
   ],
   [
    "O",
    0.0,
    0.0,
    0.61589
   ],
   [
    "F",
    0.0,
    -1.110576,
    -0.273729
   ]
  ]
 },
 "SO2": {
  "other_name": "sulfur dioxide",
  "geometry": [
   [
    "S",
    0.0,
    0.0,
    0.370268
   ],
   [
    "O",
    0.0,
    1.277617,
    -0.370268
   ],
   [
    "O",
    0.0,
    -1.277617,
    -0.370268
   ]
  ]
 },
 "H2CCl2": {
  "other_name": "dichloromethane",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.759945
   ],
   [
    "Cl",
    0.0,
    1.4742,
    -0.215115
   ],
   [
    "Cl",
    0.0,
    -1.4742,
    -0.215115
   ],
   [
    "H",
    -0.894585,
    0.0,
    1.377127
   ],
   [
    "H",
    0.894585,
    0.0,
    1.377127
   ]
  ]
 },
 "CF3CN": {
  "other_name": "trifluoroacetonitril",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    -0.32635
   ],
   [
    "C",
    0.0,
    0.0,
    1.15083
   ],
   [
    "F",
    0.0,
    1.257579,
    -0.787225
   ],
   [
    "F",
    1.089096,
    -0.62879,
    -0.787225
   ],
   [
    "F",
    -1.089096,
    -0.62879,
    -0.787225
   ],
   [
    "N",
    0.0,
    0.0,
    2.329741
   ]
  ]
 },
 "HCN": {
  "other_name": "hydrogen cyanide",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    -0.511747
   ],
   [
    "N",
    0.0,
    0.0,
    0.664461
   ],
   [
    "H",
    0.0,
    0.0,
    -1.580746
   ]
  ]
 },
 "C2H6NH": {
  "other_name": "dimethylamine",
  "geometry": [
   [
    "C",
    -0.02753,
    -0.224702,
    1.20488
   ],
   [
    "N",
    -0.02753,
    0.59247,
    0.0
   ],
   [
    "C",
    -0.02753,
    -0.224702,
    -1.20488
   ],
   [
    "H",
    0.791501,
    -0.962742,
    1.248506
   ],
   [
    "H",
    0.039598,
    0.421182,
    2.083405
   ],
   [
    "H",
    -0.97222,
    -0.772987,
    1.26175
   ],
   [
    "H",
    0.805303,
    1.17822,
    0.0
   ],
   [
    "H",
    0.791501,
    -0.962742,
    -1.248506
   ],
   [
    "H",
    0.039598,
    0.421182,
    -2.083405
   ],
   [
    "H",
    -0.97222,
    -0.772987,
    -1.26175
   ]
  ]
 },
 "OCS": {
  "other_name": "carbonyl sulfide",
  "geometry": [
   [
    "O",
    0.0,
    0.0,
    -1.699243
   ],
   [
    "C",
    0.0,
    0.0,
    -0.520492
   ],
   [
    "S",
    0.0,
    0.0,
    1.044806
   ]
  ]
 },
 "B": {
  "other_name": "boron",
  "geometry": [
   [
    "B",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "ClO": {
  "other_name": "monochlorine monoxide",
  "geometry": [
   [
    "Cl",
    0.0,
    0.0,
    0.514172
   ],
   [
    "O",
    0.0,
    0.0,
    -1.092615
   ]
  ]
 },
 "C3H8": {
  "other_name": "propane",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.587716
   ],
   [
    "C",
    0.0,
    1.266857,
    -0.260186
   ],
   [
    "C",
    0.0,
    -1.266857,
    -0.260186
   ],
   [
    "H",
    -0.876898,
    0.0,
    1.244713
   ],
   [
    "H",
    0.876898,
    0.0,
    1.244713
   ],
   [
    "H",
    0.0,
    2.16615,
    0.362066
   ],
   [
    "H",
    0.0,
    -2.16615,
    0.362066
   ],
   [
    "H",
    0.883619,
    1.304234,
    -0.904405
   ],
   [
    "H",
    -0.883619,
    1.304234,
    -0.904405
   ],
   [
    "H",
    -0.883619,
    -1.304234,
    -0.904405
   ],
   [
    "H",
    0.883619,
    -1.304234,
    -0.904405
   ]
  ]
 },
 "HF": {
  "other_name": "hydrogen fluoride",
  "geometry": [
   [
    "F",
    0.0,
    0.0,
    0.093389
   ],
   [
    "H",
    0.0,
    0.0,
    -0.840502
   ]
  ]
 },
 "O2": {
  "other_name": "dioxygen",
  "geometry": [
   [
    "O",
    0.0,
    0.0,
    0.622978
   ],
   [
    "O",
    0.0,
    0.0,
    -0.622978
   ]
  ]
 },
 "SO": {
  "other_name": "sulfur monoxide",
  "geometry": [
   [
    "O",
    0.0,
    0.0,
    -1.015992
   ],
   [
    "S",
    0.0,
    0.0,
    0.507996
   ]
  ]
 },
 "NH": {
  "other_name": "imidogen",
  "geometry": [
   [
    "N",
    0.0,
    0.0,
    0.129929
   ],
   [
    "H",
    0.0,
    0.0,
    -0.909501
   ]
  ]
 },
 "C2F4": {
  "other_name": "tetrafluoroethylene",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.66323
   ],
   [
    "C",
    0.0,
    0.0,
    -0.66323
   ],
   [
    "F",
    0.0,
    1.112665,
    1.385652
   ],
   [
    "F",
    0.0,
    -1.112665,
    1.385652
   ],
   [
    "F",
    0.0,
    1.112665,
    -1.385652
   ],
   [
    "F",
    0.0,
    -1.112665,
    -1.385652
   ]
  ]
 },
 "NF3": {
  "other_name": "trifluoroamine",
  "geometry": [
   [
    "N",
    0.0,
    0.0,
    0.489672
   ],
   [
    "F",
    0.0,
    1.238218,
    -0.126952
   ],
   [
    "F",
    1.072328,
    -0.619109,
    -0.126952
   ],
   [
    "F",
    -1.072328,
    -0.619109,
    -0.126952
   ]
  ]
 },
 "CH2_s3B1d": {
  "other_name": "triplet carbene",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.110381
   ],
   [
    "H",
    0.0,
    0.982622,
    -0.331142
   ],
   [
    "H",
    0.0,
    -0.982622,
    -0.331142
   ]
  ]
 },
 "CH3CH2Cl": {
  "other_name": "ethyl chloride",
  "geometry": [
   [
    "C",
    0.0,
    0.807636,
    0.0
   ],
   [
    "C",
    1.505827,
    0.647832,
    0.0
   ],
   [
    "Cl",
    -0.823553,
    -0.77997,
    0.0
   ],
   [
    "H",
    -0.344979,
    1.341649,
    0.885248
   ],
   [
    "H",
    -0.344979,
    1.341649,
    -0.885248
   ],
   [
    "H",
    1.976903,
    1.634877,
    0.0
   ],
   [
    "H",
    1.839246,
    0.10425,
    0.885398
   ],
   [
    "H",
    1.839246,
    0.10425,
    -0.885398
   ]
  ]
 },
 "CH3COCl": {
  "other_name": "acetyl chloride",
  "geometry": [
   [
    "C",
    0.0,
    0.523878,
    0.0
   ],
   [
    "C",
    1.486075,
    0.716377,
    0.0
   ],
   [
    "Cl",
    -0.452286,
    -1.217999,
    0.0
   ],
   [
    "O",
    -0.845539,
    1.37494,
    0.0
   ],
   [
    "H",
    1.701027,
    1.784793,
    0.0
   ],
   [
    "H",
    1.917847,
    0.240067,
    0.882679
   ],
   [
    "H",
    1.917847,
    0.240067,
    -0.882679
   ]
  ]
 },
 "NH3": {
  "other_name": "ammonia",
  "geometry": [
   [
    "N",
    0.0,
    0.0,
    0.116489
   ],
   [
    "H",
    0.0,
    0.939731,
    -0.271808
   ],
   [
    "H",
    0.813831,
    -0.469865,
    -0.271808
   ],
   [
    "H",
    -0.813831,
    -0.469865,
    -0.271808
   ]
  ]
 },
 "C3H9N": {
  "other_name": "trimethylamine",
  "geometry": [
   [
    "N",
    0.0,
    0.0,
    0.395846
   ],
   [
    "C",
    0.0,
    1.378021,
    -0.065175
   ],
   [
    "C",
    1.193401,
    -0.689011,
    -0.065175
   ],
   [
    "C",
    -1.193401,
    -0.689011,
    -0.065175
   ],
   [
    "H",
    0.0,
    1.461142,
    -1.167899
   ],
   [
    "H",
    0.886156,
    1.891052,
    0.317655
   ],
   [
    "H",
    -0.886156,
    1.891052,
    0.317655
   ],
   [
    "H",
    1.265386,
    -0.730571,
    -1.167899
   ],
   [
    "H",
    1.194621,
    -1.71296,
    0.317655
   ],
   [
    "H",
    2.080777,
    -0.178092,
    0.317655
   ],
   [
    "H",
    -1.265386,
    -0.730571,
    -1.167899
   ],
   [
    "H",
    -2.080777,
    -0.178092,
    0.317655
   ],
   [
    "H",
    -1.194621,
    -1.71296,
    0.317655
   ]
  ]
 },
 "CF4": {
  "other_name": "tetrafluoromethane",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.0
   ],
   [
    "F",
    0.767436,
    0.767436,
    0.767436
   ],
   [
    "F",
    -0.767436,
    -0.767436,
    0.767436
   ],
   [
    "F",
    -0.767436,
    0.767436,
    -0.767436
   ],
   [
    "F",
    0.767436,
    -0.767436,
    -0.767436
   ]
  ]
 },
 "C3H6_Cs": {
  "other_name": "propylene",
  "geometry": [
   [
    "C",
    1.29129,
    0.133682,
    0.0
   ],
   [
    "C",
    0.0,
    0.479159,
    0.0
   ],
   [
    "H",
    1.60116,
    -0.90742,
    0.0
   ],
   [
    "H",
    2.0808,
    0.877337,
    0.0
   ],
   [
    "H",
    -0.263221,
    1.536098,
    0.0
   ],
   [
    "C",
    -1.139757,
    -0.492341,
    0.0
   ],
   [
    "H",
    -0.776859,
    -1.523291,
    0.0
   ],
   [
    "H",
    -1.77554,
    -0.352861,
    0.88042
   ],
   [
    "H",
    -1.77554,
    -0.352861,
    -0.88042
   ]
  ]
 },
 "Si2H6": {
  "other_name": "disilane",
  "geometry": [
   [
    "Si",
    0.0,
    0.0,
    1.167683
   ],
   [
    "Si",
    0.0,
    0.0,
    -1.167683
   ],
   [
    "H",
    0.0,
    1.393286,
    1.68602
   ],
   [
    "H",
    -1.206621,
    -0.696643,
    1.68602
   ],
   [
    "H",
    1.206621,
    -0.696643,
    1.68602
   ],
   [
    "H",
    0.0,
    -1.393286,
    -1.68602
   ],
   [
    "H",
    -1.206621,
    0.696643,
    -1.68602
   ],
   [
    "H",
    1.206621,
    0.696643,
    -1.68602
   ]
  ]
 },
 "HCOOCH3": {
  "other_name": "methylformate",
  "geometry": [
   [
    "C",
    -0.931209,
    -0.083866,
    0.0
   ],
   [
    "O",
    -0.711019,
    -1.278209,
    0.0
   ],
   [
    "O",
    0.0,
    0.886841,
    0.0
   ],
   [
    "H",
    -1.92836,
    0.374598,
    0.0
   ],
   [
    "C",
    1.356899,
    0.397287,
    0.0
   ],
   [
    "H",
    1.980134,
    1.288164,
    0.0
   ],
   [
    "H",
    1.541121,
    -0.206172,
    0.889397
   ],
   [
    "H",
    1.541121,
    -0.206172,
    -0.889397
   ]
  ]
 },
 "O": {
  "other_name": "oxygen",
  "geometry": [
   [
    "O",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "CCH": {
  "other_name": "ethynyl radical",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    -0.462628
   ],
   [
    "C",
    0.0,
    0.0,
    0.717162
   ],
   [
    "H",
    0.0,
    0.0,
    -1.527198
   ]
  ]
 },
 "N": {
  "other_name": "nitrogen",
  "geometry": [
   [
    "N",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "Si2": {
  "other_name": "disilicon",
  "geometry": [
   [
    "Si",
    0.0,
    0.0,
    1.130054
   ],
   [
    "Si",
    0.0,
    0.0,
    -1.130054
   ]
  ]
 },
 "C2H6SO": {
  "other_name": "dimethyl sulfoxide",
  "geometry": [
   [
    "S",
    2e-06,
    0.231838,
    -0.438643
   ],
   [
    "O",
    2e-05,
    1.500742,
    0.379819
   ],
   [
    "C",
    1.339528,
    -0.809022,
    0.180717
   ],
   [
    "C",
    -1.339548,
    -0.808992,
    0.180718
   ],
   [
    "H",
    1.255835,
    -0.896385,
    1.266825
   ],
   [
    "H",
    -2.279404,
    -0.313924,
    -0.068674
   ],
   [
    "H",
    1.304407,
    -1.793327,
    -0.292589
   ],
   [
    "H",
    2.279395,
    -0.313974,
    -0.068674
   ],
   [
    "H",
    -1.304447,
    -1.793298,
    -0.292587
   ],
   [
    "H",
    -1.255857,
    -0.896355,
    1.266826
   ]
  ]
 },
 "C5H8": {
  "other_name": "spiropentane",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.0
   ],
   [
    "C",
    0.0,
    0.762014,
    1.265752
   ],
   [
    "C",
    0.0,
    -0.762014,
    1.265752
   ],
   [
    "C",
    0.762014,
    0.0,
    -1.265752
   ],
   [
    "C",
    -0.762014,
    0.0,
    -1.265752
   ],
   [
    "H",
    -0.914023,
    1.265075,
    1.56809
   ],
   [
    "H",
    0.914023,
    1.265075,
    1.56809
   ],
   [
    "H",
    -0.914023,
    -1.265075,
    1.56809
   ],
   [
    "H",
    0.914023,
    -1.265075,
    1.56809
   ],
   [
    "H",
    1.265075,
    -0.914023,
    -1.56809
   ],
   [
    "H",
    1.265075,
    0.914023,
    -1.56809
   ],
   [
    "H",
    -1.265075,
    -0.914023,
    -1.56809
   ],
   [
    "H",
    -1.265075,
    0.914023,
    -1.56809
   ]
  ]
 },
 "H2CF2": {
  "other_name": "difluoromethane",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.502903
   ],
   [
    "F",
    0.0,
    1.109716,
    -0.290601
   ],
   [
    "F",
    0.0,
    -1.109716,
    -0.290601
   ],
   [
    "H",
    -0.908369,
    0.0,
    1.106699
   ],
   [
    "H",
    0.908369,
    0.0,
    1.106699
   ]
  ]
 },
 "Li2": {
  "other_name": "dilithium",
  "geometry": [
   [
    "Li",
    0.0,
    0.0,
    1.38653
   ],
   [
    "Li",
    0.0,
    0.0,
    -1.38653
   ]
  ]
 },
 "CH2SCH2": {
  "other_name": "thiirane",
  "geometry": [
   [
    "C",
    0.0,
    -0.739719,
    -0.792334
   ],
   [
    "S",
    0.0,
    0.0,
    0.863474
   ],
   [
    "C",
    0.0,
    0.739719,
    -0.792334
   ],
   [
    "H",
    -0.91394,
    -1.250142,
    -1.076894
   ],
   [
    "H",
    0.91394,
    -1.250142,
    -1.076894
   ],
   [
    "H",
    0.91394,
    1.250142,
    -1.076894
   ],
   [
    "H",
    -0.91394,
    1.250142,
    -1.076894
   ]
  ]
 },
 "C2Cl4": {
  "other_name": "tetrachloroethylene",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.675402
   ],
   [
    "C",
    0.0,
    0.0,
    -0.675402
   ],
   [
    "Cl",
    0.0,
    1.448939,
    1.589701
   ],
   [
    "Cl",
    0.0,
    -1.448939,
    1.589701
   ],
   [
    "Cl",
    0.0,
    -1.448939,
    -1.589701
   ],
   [
    "Cl",
    0.0,
    1.448939,
    -1.589701
   ]
  ]
 },
 "C3H4_C3v": {
  "other_name": "propyne",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.214947
   ],
   [
    "C",
    0.0,
    0.0,
    1.43313
   ],
   [
    "C",
    0.0,
    0.0,
    -1.246476
   ],
   [
    "H",
    0.0,
    0.0,
    2.498887
   ],
   [
    "H",
    0.0,
    1.021145,
    -1.636167
   ],
   [
    "H",
    0.884337,
    -0.510572,
    -1.636167
   ],
   [
    "H",
    -0.884337,
    -0.510572,
    -1.636167
   ]
  ]
 },
 "CH3COCH3": {
  "other_name": "acetone",
  "geometry": [
   [
    "O",
    0.0,
    0.0,
    1.405591
   ],
   [
    "C",
    0.0,
    0.0,
    0.17906
   ],
   [
    "C",
    0.0,
    1.28549,
    -0.616342
   ],
   [
    "C",
    0.0,
    -1.28549,
    -0.616342
   ],
   [
    "H",
    0.0,
    2.134917,
    0.066535
   ],
   [
    "H",
    0.0,
    -2.134917,
    0.066535
   ],
   [
    "H",
    -0.881086,
    1.331548,
    -1.264013
   ],
   [
    "H",
    0.881086,
    1.331548,
    -1.264013
   ],
   [
    "H",
    0.881086,
    -1.331548,
    -1.264013
   ],
   [
    "H",
    -0.881086,
    -1.331548,
    -1.264013
   ]
  ]
 },
 "F2": {
  "other_name": "difluorine",
  "geometry": [
   [
    "F",
    0.0,
    0.0,
    0.710304
   ],
   [
    "F",
    0.0,
    0.0,
    -0.710304
   ]
  ]
 },
 "CH4": {
  "other_name": "methane",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.0
   ],
   [
    "H",
    0.629118,
    0.629118,
    0.629118
   ],
   [
    "H",
    -0.629118,
    -0.629118,
    0.629118
   ],
   [
    "H",
    0.629118,
    -0.629118,
    -0.629118
   ],
   [
    "H",
    -0.629118,
    0.629118,
    -0.629118
   ]
  ]
 },
 "SH": {
  "other_name": "mercapto radical",
  "geometry": [
   [
    "S",
    0.0,
    0.0,
    0.079083
   ],
   [
    "H",
    0.0,
    0.0,
    -1.26533
   ]
  ]
 },
 "H2CCO": {
  "other_name": "ketene",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    -1.21934
   ],
   [
    "C",
    0.0,
    0.0,
    0.09892
   ],
   [
    "H",
    0.0,
    0.938847,
    -1.753224
   ],
   [
    "H",
    0.0,
    -0.938847,
    -1.753224
   ],
   [
    "O",
    0.0,
    0.0,
    1.27862
   ]
  ]
 },
 "CH3CH2NH2": {
  "other_name": "trans ethylamine",
  "geometry": [
   [
    "C",
    1.210014,
    -0.353598,
    0.0
   ],
   [
    "C",
    0.0,
    0.575951,
    0.0
   ],
   [
    "N",
    -1.305351,
    -0.087478,
    0.0
   ],
   [
    "H",
    2.14931,
    0.208498,
    0.0
   ],
   [
    "H",
    1.201796,
    -0.99776,
    0.884909
   ],
   [
    "H",
    1.201796,
    -0.99776,
    -0.884909
   ],
   [
    "H",
    0.034561,
    1.230963,
    -0.876478
   ],
   [
    "H",
    0.034561,
    1.230963,
    0.876478
   ],
   [
    "H",
    -1.372326,
    -0.69834,
    0.813132
   ],
   [
    "H",
    -1.372326,
    -0.69834,
    -0.813132
   ]
  ]
 },
 "Li": {
  "other_name": "lithium",
  "geometry": [
   [
    "Li",
    0.0,
    0.0,
    0.0
   ]
  ]
 },
 "N2": {
  "other_name": "dinitrogen",
  "geometry": [
   [
    "N",
    0.0,
    0.0,
    0.56499
   ],
   [
    "N",
    0.0,
    0.0,
    -0.56499
   ]
  ]
 },
 "Cl2": {
  "other_name": "dichlorine",
  "geometry": [
   [
    "Cl",
    0.0,
    0.0,
    1.007541
   ],
   [
    "Cl",
    0.0,
    0.0,
    -1.007541
   ]
  ]
 },
 "H2O2": {
  "other_name": "hydrogen peroxide",
  "geometry": [
   [
    "O",
    0.0,
    0.734058,
    -0.05275
   ],
   [
    "O",
    0.0,
    -0.734058,
    -0.05275
   ],
   [
    "H",
    0.839547,
    0.880752,
    0.422001
   ],
   [
    "H",
    -0.839547,
    -0.880752,
    0.422001
   ]
  ]
 },
 "Na2": {
  "other_name": "disodium",
  "geometry": [
   [
    "Na",
    0.0,
    0.0,
    1.576262
   ],
   [
    "Na",
    0.0,
    0.0,
    -1.576262
   ]
  ]
 },
 "BeH": {
  "other_name": "beryllium monohydride",
  "geometry": [
   [
    "Be",
    0.0,
    0.0,
    0.269654
   ],
   [
    "H",
    0.0,
    0.0,
    -1.078616
   ]
  ]
 },
 "C3H4_C2v": {
  "other_name": "cyclopropene",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    0.858299
   ],
   [
    "C",
    0.0,
    -0.650545,
    -0.498802
   ],
   [
    "C",
    0.0,
    0.650545,
    -0.498802
   ],
   [
    "H",
    0.912438,
    0.0,
    1.456387
   ],
   [
    "H",
    -0.912438,
    0.0,
    1.456387
   ],
   [
    "H",
    0.0,
    -1.584098,
    -1.038469
   ],
   [
    "H",
    0.0,
    1.584098,
    -1.038469
   ]
  ]
 },
 "NO2": {
  "other_name": "nitrogen dioxide",
  "geometry": [
   [
    "N",
    0.0,
    0.0,
    0.332273
   ],
   [
    "O",
    0.0,
    1.118122,
    -0.14537
   ],
   [
    "O",
    0.0,
    -1.118122,
    -0.14537
   ]
  ]
 },
 "SiCH6": {
  "other_name": "methylsilane",
  "geometry": [
   [
    "C",
    0.0,
    0.0,
    -1.245
   ],
   [
    "Si",
    0.0,
    0.0,
    0.636
   ],
   [
    "H",
    0.0,
    -1.021,
    -1.636
   ],
   [
    "H",
    -0.884,
    0.51,
    -1.636
   ],
   [
    "H",
    0.884,
    0.51,
    -1.636
   ],
   [
    "H",
    0.0,
    1.393,
    1.158
   ],
   [
    "H",
    -1.206,
    -0.697,
    1.158
   ],
   [
    "H",
    1.206,
    -0.697,
    1.158
   ]
  ]
 }
}

